Studying the Impact of Data Disclosure Mechanism in Recommender Systems via Simulation

Recently, privacy issues in web services that rely on users' personal data have raised great attention. Unlike existing privacy-preserving technologies such as federated learning and differential privacy, we explore another way to mitigate users' privacy concerns, giving them control over their own data. For this goal, we propose a privacy aware recommendation framework that gives users delicate control over their personal data, including implicit behaviors, e.g., clicks and watches. In this new framework, users can proactively control which data to disclose based on the trade-off between anticipated privacy risks and potential utilities. Then we study users' privacy decision making under different data disclosure mechanisms and recommendation models, and how their data disclosure decisions affect the recommender system's performance. To avoid the high cost of real-world experiments, we apply simulations to study the effects of our proposed framework. Specifically, we propose a reinforcement learning algorithm to simulate users' decisions (with various sensitivities) under three proposed platform mechanisms on two datasets with three representative recommendation models. The simulation results show that the platform mechanisms with finer split granularity and more unrestrained disclosure strategy can bring better results for both end users and platforms than the "all or nothing" binary mechanism adopted by most real-world applications. It also shows that our proposed framework can effectively protect users' privacy since they can obtain comparable or even better results with much less disclosed data.

==> Proactively Control Privacy in Recommender Systems (TOIS)_arXiv/figs/1_normal_smooth9.csv <==
x,y
1,0.03753887116909027
2,0.03692880310118198
3,0.0371069922670722
4,0.03879073728248477
5,0.038753577418252826
6,0.03983389326673001
7,0.04153954488403722
8,0.04248218687504939
9,0.042947973628018006
10,0.04308816938326392
11,0.04513208030514986
12,0.046812051166770494
13,0.049857917692969114
14,0.05016631105546046
15,0.05265361042920252
16,0.054611555982561406
17,0.05545726619565323
18,0.05672917994025798
19,0.059716499437363006
20,0.06236920647871887
21,0.0639302512382185
22,0.064951728764896
23,0.066476283356897
24,0.06738025878550287
25,0.0686208585025222
26,0.06857866234672226
27,0.06973380166672609
28,0.07026417912587174
29,0.07036400984118565
30,0.071211752149971
31,0.07171191813365668
32,0.07328063063457058
33,0.07455312442154687
34,0.07505131421718897
35,0.07500683657736094
36,0.07524054624805311
37,0.07582047472747677
38,0.07722813389020426
39,0.07793200017199453
40,0.07900322900282326
41,0.0798771523779659
42,0.08105355963224427
43,0.08097001804513564
44,0.08133786449077275
45,0.0811724091700543
46,0.08168257550583742
47,0.0819992485003453
48,0.08200773781747653
49,0.08179341125080913
50,0.08216226504078444
51,0.0823437309786463
52,0.08270827038807729
53,0.0831110024785077
54,0.08296653726712543
55,0.08324542208625982
56,0.08305818793875673
57,0.08309040404292374
58,0.08310352283953812
59,0.08322813974236715
60,0.08376118942870439
61,0.08387542132830984
62,0.08388896388676495
63,0.08407570811688958
64,0.08393069782179646
65,0.08330172459771085
66,0.08261860156497224
67,0.08233410934603985
68,0.08256534326073625
69,0.08279123608467369
70,0.08230065662441302
71,0.08234972678522154
72,0.08175556218236582
73,0.08276495208391454
74,0.08345511215968943
75,0.08407347716132417
76,0.08459030971443308
77,0.08475095974369931
78,0.08498530265954811
79,0.08463936606586885
80,0.08485803880877117
81,0.08461845334100859
82,0.0846622459506524
83,0.08455301574607482
84,0.08491295875674298
85,0.0846360926470084
86,0.08439116370447781
87,0.08374906800778187
88,0.08390303229622373
89,0.08472366132139263
90,0.08476857913552907
91,0.08540706774311531
92,0.08564617431805076
93,0.08617205423097797
94,0.08592941464764763
95,0.08567447306319674
96,0.08581091470960915
97,0.08511579490403062
98,0.08538337758213037
99,0.0854698162766971
100,0.08501441477173667
101,0.08515156163365335
102,0.08508367184034608
103,0.08542914697436949
104,0.08525728144265825
105,0.08522975779787553
106,0.08544355783357488
107,0.08487550529981494
108,0.08459790748189247
109,0.08445526765433273
110,0.08445319181663383
111,0.08487680908425976
112,0.08550032099829015
113,0.08520428720783499
114,0.08463597640697336
115,0.08440743397448221
116,0.08424793342447662
117,0.08335676261511192
118,0.08336898209506344
119,0.08284413312543099
120,0.08340056310297846
121,0.08336835715355098
122,0.08361658853156823
123,0.0832937976884555
124,0.0841023873836736
125,0.08512112959184708
126,0.08506177482567842
127,0.08457389728035881
128,0.08471320202177485
129,0.08504873183571446
130,0.08485909402850104
131,0.08463551566436439
132,0.08439515202135935
133,0.08512365521989251
134,0.08459069611431944
135,0.0843419360977571
136,0.08455622892339475
137,0.08507014245473843
138,0.08484550727024824
139,0.08499254729701713
140,0.08479036342817815
141,0.08432807357655411
142,0.08464717490863602
143,0.0846064407234651
144,0.0856171438341077
145,0.08580923505825423
146,0.08582644919934233
147,0.08615465844019378
148,0.08560156867811791
149,0.08649659793892245
150,0.0857321461259014
151,0.08593690903949915
152,0.08589048098297278
153,0.08618645141218328
154,0.08600929471577011
155,0.0857034810727072
156,0.08590363234387925
157,0.0859555797586479
158,0.08550806762066229
159,0.0851916976686127
160,0.08532926809035007
161,0.0854477855972254
162,0.08512213811979924
163,0.08491957323884577
164,0.08404898170055995
165,0.08410256674965069
166,0.0840359403587566
167,0.08340092887555237
168,0.08407291373677261
169,0.08433192537189015
170,0.08447252347434003
171,0.08436400265423452
172,0.08446394492025372
173,0.08421825696976658
174,0.0839550889726133
175,0.08431287084779002
176,0.08411931819999985
177,0.08425966495828127
178,0.08492596755525138
179,0.08422346913904546
180,0.08453009951791703
181,0.08447288658036178
182,0.08430146294069338
183,0.08465821177272839
184,0.0849988367901043
185,0.08601731792799794
186,0.08628741340975908
187,0.08547658342547071
188,0.08546882675671742
189,0.08458497798369079
190,0.08499456726842299
191,0.08464396327733852
192,0.08458410796522967
193,0.08419336986839657
194,0.08386764552265302
195,0.08423962929311302
196,0.08451360677298522
197,0.08494311315968589
198,0.08523325466950199
199,0.08578618252729887
200,0.08562932656218572
201,0.08618172850617734
202,0.08618255194791227
203,0.08623930502028528
204,0.0862329477497154
205,0.08653310085191253
206,0.08648344035316041
207,0.08698753331931111
208,0.08638429103641221
209,0.08660678453757026
210,0.08723057184380584
211,0.08703747278835439
212,0.08672169047343191
213,0.08668371243251076
214,0.08659952315365711
215,0.08682167022832131
216,0.0863129734045973
217,0.08663512295902168
218,0.08573841923255082
219,0.08582670724789819
220,0.08607079896092881
221,0.08623453583801212
222,0.08597785255149981
223,0.08539922330530865
224,0.0862849902548109
225,0.08657885728219579
226,0.08616421047991005
227,0.0855533533466949
228,0.0865876245355392
229,0.0866159350743101
230,0.08624999830754453
231,0.08604170778064597
232,0.0864375418305576
233,0.08633443437935533
234,0.08667978620161076
235,0.08672975950505847
236,0.08683129432558878
237,0.08662770196282742
238,0.08593367789224277
239,0.08600099462898514
240,0.08658853541581578
241,0.08620190206857395
242,0.08620307520352488
243,0.08564553864588753
244,0.08565242476275935
245,0.08613106134842075
246,0.08583957573750826
247,0.08601404089611064
248,0.08648982890440188
249,0.08637621773475256
250,0.08621042689556342
251,0.08669447723812874
252,0.0865561283271344
253,0.08627759814031406
254,0.08672981619627014
255,0.0864277846496469
256,0.0863624349428266
257,0.08583587499198761
258,0.08530826650623184
259,0.08564727260974378
260,0.08522091586268542
261,0.08553216483184634
262,0.08602703400840406
263,0.08576931317201296
264,0.08710917689994907
265,0.08702844701942147
266,0.08713243519726105
267,0.08687028913613594
268,0.08644502054676208
269,0.08630023769460433
270,0.08592382554938478
271,0.08571270169076398
272,0.08615250642231471
273,0.08611091081915528
274,0.08541521076516714
275,0.0859315773322261
276,0.08617766399449794
277,0.08638412832558175
278,0.0861271895111205
279,0.08687311579054015
280,0.08721586170135812
281,0.08769736754005142
282,0.0876193194130509
283,0.08794075386578878
284,0.08834842491318322
285,0.08844157366308156
286,0.08744990281777903
287,0.0871835853384494
288,0.08744235835014813
289,0.0868521645802769
290,0.08691223697112616
291,0.08684597599130824
292,0.08668693993349631
293,0.08595349351042295
294,0.08601261341101334
295,0.08580168706351285
296,0.08565448780811219
297,0.08556633645257106
298,0.08557655472124294
299,0.08568124078421005
300,0.08581376763619371
301,0.08582437359485676
302,0.085593891053143
303,0.08526762894577639
304,0.08600796823311022
305,0.0855755476469532
306,0.085249115674025
307,0.08487732155471402
308,0.08490164154782318
309,0.08506250447643776
310,0.08447073906612079
311,0.08512506791906072
312,0.0852222508992837
313,0.08537514732534464
314,0.08563932308186391
315,0.08618012394275634
316,0.08658501201063128
317,0.0864139216529405
318,0.08632956004623256
319,0.08566941818431331
320,0.08626420051606279
321,0.08627498672084613
322,0.0861119980425531
323,0.08596688701011786
324,0.08670094037024423
325,0.08707266754479627
326,0.08678469470058162
327,0.08654911959988724
328,0.08681621979018614
329,0.08689301830834656
330,0.0871578383949981
331,0.08725789667733783
332,0.08731755746813065
333,0.08717581451009017
334,0.08743379551235111
335,0.08742291141804998
336,0.08785442256263147
337,0.08844634363053368
338,0.08846213342843764
339,0.0885079138466565
340,0.08842419382830098
341,0.08827188056915672
342,0.08781577669569557
343,0.08783913498808776
344,0.08816650073847027
345,0.08788771385956572
346,0.08816129897542685
347,0.08742448032952449
348,0.08675640157810242
349,0.08730719237284117
350,0.08630097879847513
351,0.08581795743597113
352,0.08571581722640302
353,0.08601428805002545
354,0.08627462078519739
355,0.08637550120998691
356,0.08680589850648585
357,0.08691414912853547
358,0.08665404293221748
359,0.08660387983872757
360,0.08682986042756675
361,0.08732982523911154
362,0.08774575261181256
363,0.0880126245430618
364,0.08765518703563596
365,0.08737717007252799
366,0.08775122926819229
367,0.08772220953870925
368,0.0872972748688082
369,0.0868353262851733
370,0.08652700918705149
371,0.08683651481083825
372,0.08630455101142938
373,0.0864155842180009
374,0.08723636522724824
375,0.08720310453922686
376,0.0876786992640895
377,0.08734772896989605
378,0.08774851601920504
379,0.08742183677794318
380,0.0869419789234559
381,0.08666351430890801
382,0.08642447212288834
383,0.08622765885844877
384,0.08624431130637274
385,0.08615671891584586
386,0.08691899894429378
387,0.08645726593214093
388,0.08656936304460004
389,0.08679713532349499
390,0.08684220142681329
391,0.0864001756386661
392,0.08679816831440063
393,0.08606826850137411
394,0.08599750329579084
395,0.08543094884924743
396,0.08518778882836688
397,0.08478200825228144
398,0.08483966120040878
399,0.08491301919182954
400,0.08426715926969783

==> Proactively Control Privacy in Recommender Systems (TOIS)_arXiv/figs/1_sen_smooth9.csv <==
x,y
1,-0.6445173621177673
2,-0.6584353148937225
3,-0.6777653127908706
4,-0.6667845395207405
5,-0.6521763098537922
6,-0.6371559344798325
7,-0.6077277877691387
8,-0.5925230519857704
9,-0.5723113957244187
10,-0.5352050819872048
11,-0.5045112737010324
12,-0.479067108153439
13,-0.4535619015566735
14,-0.4282970826392378
15,-0.39741434608981063
16,-0.36791674380080447
17,-0.34312211946764476
18,-0.3162116823445459
19,-0.2885286321059495
20,-0.26065058423420456
21,-0.2391301370859802
22,-0.21394481976634205
23,-0.2008610588592822
24,-0.18547937026165737
25,-0.16295130774864092
26,-0.14344351716776374
27,-0.12403908463960603
28,-0.11098544969167455
29,-0.09873456421350965
30,-0.09309148300756988
31,-0.08217658762547353
32,-0.07311838565241974
33,-0.06397671615754082
34,-0.06204955979294641
35,-0.04924093145823834
36,-0.04199881684359632
37,-0.03859491681972195
38,-0.029279911466709222
39,-0.02387222106600235
40,-0.015787832784751925
41,-0.00952378691562999
42,-0.002484803554376861
43,0.0030583667096845193
44,0.006394793674709071
45,0.01167132079782635
46,0.017842849673472792
47,0.0204636664673474
48,0.025712171478699433
49,0.029696942225364554
50,0.03362365590506885
51,0.037264090272552605
52,0.039855437570303826
53,0.04177015797211839
54,0.044404677533335504
55,0.04710087506463559
56,0.04919166486105708
57,0.051104743367207536
58,0.053073476182615
59,0.054170605922217875
60,0.05562745322389219
61,0.05711937358620298
62,0.05848733181335806
63,0.05943299169461381
64,0.06005113349962638
65,0.060753935813382925
66,0.06181441551996082
67,0.06270869722860584
68,0.06318995565978464
69,0.06366458723671237
70,0.06412832236045897
71,0.06442040990967422
72,0.06422139890055838
73,0.06492511052245781
74,0.06544502036292749
75,0.06564781030880866
76,0.06613334531367532
77,0.06647918163043896
78,0.0664473648813603
79,0.06660863467579224
80,0.06684466190807645
81,0.06696190375989042
82,0.06687768419598367
83,0.06681992444409274
84,0.0671220280201436
85,0.06745737485330112
86,0.06704147778964764
87,0.06681631242945843
88,0.06655327292425978
89,0.06685656364688469
90,0.06743801435168857
91,0.06738047495785006
92,0.06764895047517998
93,0.06755031638537988
94,0.06749430218215416
95,0.06822884755321411
96,0.0682108760802871
97,0.06827227198442155
98,0.06796194469952882
99,0.0684804612936762
100,0.06877854566653255
101,0.06816130296182349
102,0.06898712515048726
103,0.06935813783895263
104,0.06940525033436377
105,0.06968553148235822
106,0.06936321585648607
107,0.06902951013392225
108,0.06908898959767236
109,0.06925507331083489
110,0.06905336553624516
111,0.06958345360849422
112,0.0698981899377178
113,0.06973850891200938
114,0.07006517051346514
115,0.06951191498655748
116,0.06952329850630765
117,0.06898725965413574
118,0.06907937322968058
119,0.06899685020667742
120,0.06904144753893403
121,0.0690024458159225
122,0.06896307806276233
123,0.06892385995480077
124,0.0694982655295073
125,0.06970295585230044
126,0.06984677413435325
127,0.07010176255701374
128,0.06937115169523708
129,0.0698340328957905
130,0.07005105025407102
131,0.06986733323487423
132,0.06985926371353372
133,0.06988622687641535
134,0.07034258418426295
135,0.07001127338241381
136,0.06999530153719344
137,0.07005774385256551
138,0.07037618151178641
139,0.06988615445081012
140,0.07055898220941678
141,0.07000740806703498
142,0.07014487034480033
143,0.07000145849347345
144,0.06998346033776014
145,0.0692778024055142
146,0.06931245040693093
147,0.06904672424612829
148,0.06892463496880283
149,0.06902201636037127
150,0.0690875276631197
151,0.06875471023077494
152,0.06853993756194168
153,0.0688075231547885
154,0.06844486359081264
155,0.0688156915902042
156,0.06898124663820358
157,0.06911705045810781
158,0.06915795304398038
159,0.06923837287444143
160,0.06900180643694045
161,0.06908320053723255
162,0.06904193682348847
163,0.06934594219514238
164,0.06969931145538545
165,0.0696635417940884
166,0.06907351146364234
167,0.06920342219076175
168,0.06902735744894999
169,0.06872660426778904
170,0.0689194329841433
171,0.06914929702253622
172,0.06923503268693222
173,0.06938691591263713
174,0.06963053111768575
175,0.06960434181574116
176,0.06949647110476907
177,0.06942193888224496
178,0.06968105077085496
179,0.06959577938322067
180,0.06950147858623124
181,0.06977651114490738
182,0.06932470213079849
183,0.06963685984049199
184,0.06950856448382697
185,0.06901119233224298
186,0.06883296890008603
187,0.06838120093597312
188,0.06802009630787378
189,0.06773337577511077
190,0.06750803236421231
191,0.0677360590778853
192,0.06831795914319744
193,0.06825643652690283
194,0.06830261311542539
195,0.06794483210097148
196,0.06838846724138016
197,0.06842457149242182
198,0.06852095479203599
199,0.06816636983543638
200,0.06844694433203342
201,0.0683935658716351
202,0.06839301302282723
203,0.0681018228612725
204,0.06828653174183226
205,0.06909072495288959
206,0.06872201648462395
207,0.06860342714585584
208,0.06883688578067172
209,0.06907757498971774
210,0.06864494795935291
211,0.06872459172013645
212,0.06879960374954264
213,0.0686314601623081
214,0.06923235794213976
215,0.06867558068312019
216,0.0688492534125758
217,0.06892848186775263
218,0.06850867351666882
219,0.06838807580568607
220,0.06836675361721112
221,0.06865603780086392
222,0.06889050205351907
223,0.06855153143228887
224,0.06876705080111443
225,0.06895150831198352
226,0.06892508871128253
227,0.06847020781132661
228,0.06847971346461548
229,0.06883724406198061
230,0.06874427981527503
231,0.06908977437631955
232,0.0690814218695462
233,0.06970069886226955
234,0.07030980510395321
235,0.0708170709569593
236,0.07084655486577807
237,0.07074460437626295
238,0.07118105486688603
239,0.07115331526688565
240,0.07087370964370814
241,0.07131076943113786
242,0.07102023742706522
243,0.07109496681789408
244,0.07090225165098771
245,0.07048842395850895
246,0.07065946536221097
247,0.0711259239342033
248,0.07061550185914808
249,0.07061102017017579
250,0.07034325770365335
251,0.06974971373522702
252,0.0693876690832772
253,0.0695612778217791
254,0.06948147937219129
255,0.0693528560509752
256,0.06964063042793907
257,0.06931428442353818
258,0.06906184327561986
259,0.06939997841679452
260,0.06938450845864473
261,0.06905806046235911
262,0.06916171593822555
263,0.06933205530069038
264,0.06946645785887627
265,0.07021011286544432
266,0.07030947095365192
267,0.0701907299716252
268,0.06973115707269113
269,0.07015291173604847
270,0.06968760105384339
271,0.0692893246926035
272,0.06912113622878481
273,0.06866070684243282
274,0.06863636797471977
275,0.06874619447413804
276,0.06851752570173492
277,0.06860666398019806
278,0.06865567571352019
279,0.0690292300858804
280,0.06906292799818889
281,0.0687272470925007
282,0.06909931421879713
283,0.06875816408339545
284,0.06920395723173087
285,0.06938013000359294
286,0.06967589911583207
287,0.06936108386602827
288,0.06989268198090937
289,0.0695987416906191
290,0.06990260767367777
291,0.06981063831532565
292,0.06951232283131392
293,0.06993278961315254
294,0.06996097729445547
295,0.06983154772974
296,0.06980946593812358
297,0.06982498481867835
298,0.06938134534655327
299,0.06929426777510328
300,0.06934149314297869
301,0.06947265788316996
302,0.06899910173774008
303,0.06879998298251848
304,0.06891847969678838
305,0.06878859688271105
306,0.06822928463902193
307,0.06832838066356883
308,0.0683274254912511
309,0.06805589220354338
310,0.06818494279470486
311,0.06800705786901512
312,0.06814129885755
313,0.06828489813258068
314,0.06860244494423107
315,0.06861303721438201
316,0.06875253967556672
317,0.06860641019445643
318,0.06849413180561649
319,0.06851418522785711
320,0.0689758319359178
321,0.06872587579797101
322,0.06831624667325967
323,0.06870095262359995
324,0.06917117756096797
325,0.0687440281047369
326,0.069105796063001
327,0.0689324218428627
328,0.06857590109674591
329,0.06850903612883501
330,0.06844194873432767
331,0.06875029707783864
332,0.06859401617796188
333,0.06902464036063223
334,0.06865730855389716
335,0.06864821142128957
336,0.06900416591321099
337,0.06915474336047174
338,0.06899060965209486
339,0.06933713773455573
340,0.06930877032488304
341,0.0696359851593648
342,0.06949935140921544
343,0.06913091495079282
344,0.06872673485674693
345,0.06878864828346581
346,0.06895615738867293
347,0.06894050537561092
348,0.0690657757134561
349,0.06956260091763654
350,0.06926189678938911
351,0.06908941776780837
352,0.06898766095544595
353,0.06871100814735023
354,0.06896134288545068
355,0.06877840746732607
356,0.06883845573030759
357,0.0685863577904956
358,0.06861462297284512
359,0.06817704530576386
360,0.06821841009276675
361,0.06882008321122139
362,0.06849291465016433
363,0.06843103281854596
364,0.06804080363093919
365,0.06794946914296543
366,0.0681883486394393
367,0.06791604166784652
368,0.06845912655197472
369,0.06893284755947791
370,0.068549940478825
371,0.06883782773496815
372,0.06882190149380661
373,0.06855443216580656
374,0.06852734399335242
375,0.06833987664428344
376,0.06795791966837934
377,0.06784559428503179
378,0.06812406754323896
379,0.06822228290881863
380,0.0683025258026673
381,0.06790209894557181
382,0.06798811556559249
383,0.06762312324340443
384,0.06797608111645549
385,0.06786379105757864
386,0.06794454801301233
387,0.06796283630925481
388,0.06788046903966127
389,0.06776605991326205
390,0.06749482555212764
391,0.06737719568332005
392,0.06710755386400195
393,0.06758232839508031
394,0.06726378510239578
395,0.06731374317267111
396,0.06790635961763773
397,0.06800564135735673
398,0.06762665664218762
399,0.06775725995060412
400,0.06730397148033924

==> Proactively Control Privacy in Recommender Systems (TOIS)_arXiv/figs/o16_normal_smooth9.csv <==
x,y
1,-0.006450346205383539
2,-0.005566277028992772
3,-0.004524487354792654
4,-0.0058289862931706
5,-0.004776634077588096
6,-0.00413885057982523
7,-0.0008731788711254492
8,-0.0006055332896154846
9,0.0003684746315739994
10,0.0011024271237697401
11,0.0031287661750179106
12,0.004897016836022875
13,0.005056391061006971
14,0.006189449042671013
15,0.008089738221996804
16,0.009808815127939385
17,0.010907964168188334
18,0.012644291862723853
19,0.016528301040718816
20,0.016871133163919923
21,0.01872379702211995
22,0.020563224675192643
23,0.019652578079194613
24,0.021159611204407323
25,0.023750318937726354
26,0.02488713497212011
27,0.02744938761851619
28,0.030240659021092325
29,0.030818683596926515
30,0.03445283117217801
31,0.037174992269185025
32,0.03631347958526626
33,0.03564488200946106
34,0.03719677418711889
35,0.0396539406351129
36,0.04231601682649968
37,0.046481460875394204
38,0.0473818787599703
39,0.049609179824450636
40,0.05180788236545833
41,0.05308125419337135
42,0.05517535286770983
43,0.05679282213115743
44,0.059966125323153
45,0.06142992964426558
46,0.06150733403301132
47,0.062476901459120736
48,0.06433227576085003
49,0.06467643604220216
50,0.06503388561792312
51,0.06808541665661755
52,0.06839417323638579
53,0.06973821808549387
54,0.07299208840417226
55,0.07669909477848434
56,0.07800454360799751
57,0.07930614691278423
58,0.08043969995946662
59,0.08298423657272139
60,0.08529270606744777
61,0.0859906792715951
62,0.08654145926914492
63,0.08661756766452085
64,0.0863719554479154
65,0.08705198959129144
66,0.08734590511575718
67,0.0875668923651163
68,0.08789325883343675
69,0.08742304262836151
70,0.08866107494222557
71,0.09010018286634179
72,0.09192516694243573
73,0.09319528972902139
74,0.09449781509457444
75,0.09640890090660824
76,0.09646827336248671
77,0.09689876234022006
78,0.09915226589578888
79,0.10059073991422506
80,0.10114951142827855
81,0.10185927265131639
82,0.10419341427008062
83,0.10439802558946384
84,0.1067765699481467
85,0.10695519864459332
86,0.10804979714661388
87,0.107488320436265
88,0.10893083095507555
89,0.10895639491042554
90,0.11069215683902257
91,0.11096021695820946
92,0.11255385426183157
93,0.11317202550917517
94,0.11526268067434117
95,0.1164896816832544
96,0.1182750312229444
97,0.11810582781497682
98,0.1196512794911627
99,0.12155916986642158
100,0.12292814878622778
101,0.1234884303331383
102,0.12421600146770549
103,0.1238223280639655
104,0.1257494478939062
105,0.12630908842546515
106,0.12713773389753197
107,0.1286974728712126
108,0.13038070773559968
109,0.12925370581875587
110,0.12837368814286898
111,0.1310305780303834
112,0.13201029474726542
113,0.133688477055948
114,0.13509719137256238
115,0.13554684576903187
116,0.13672006360454322
117,0.13717007248189714
118,0.1376458907895088
119,0.13670824957842825
120,0.13906993263621806
121,0.1406509515076251
122,0.14227628586554866
123,0.14238465021131344
124,0.14223288169572865
125,0.14274689708116753
126,0.1424954577144662
127,0.14218635355144854
128,0.1418705045703958
129,0.14035865302597675
130,0.1406236258362102
131,0.14210851346382802
132,0.1426624821567175
133,0.14235042336079218
134,0.14304840239130917
135,0.14406020646312948
136,0.14493860338645384
137,0.14497080923185235
138,0.14475531859158414
139,0.14486837371849065
140,0.14533850685950855
141,0.14663573625263637
142,0.1478411542407608
143,0.1470876413910332
144,0.14827240511733972
145,0.1483833313431622
146,0.1481159913938893
147,0.14696961686625956
148,0.1461884234453578
149,0.14561118073213153
150,0.14733433026326942
151,0.14944917826282902
152,0.148928289429199
153,0.14860539568887765
154,0.15013344228351072
155,0.15039857602194506
156,0.15346125849552952
157,0.15498756696404223
158,0.15426987108249549
159,0.15272745963924303
160,0.15227735618048763
161,0.1534495479997443
162,0.1530093574943942
163,0.1521037406703355
164,0.15184416654531854
165,0.15296140118978646
166,0.15303176913746203
167,0.1544878984161139
168,0.15558947068464046
169,0.15723447002778607
170,0.157626907507868
171,0.15730493111636468
172,0.15806334325575436
173,0.15841447063300257
174,0.1598804421545259
175,0.16077850854288267
176,0.16132140394351538
177,0.16225978794367601
178,0.16120541449789544
179,0.15943173488740034
180,0.1614679955312363
181,0.16112021471876667
182,0.1622792977018842
183,0.16236721556696496
184,0.16177359594088675
185,0.16330082154138578
186,0.16393216940042699
187,0.16287216984281533
188,0.1640156189475917
189,0.1631597098595914
190,0.16156002136054787
191,0.16188304649576385
192,0.16247604066239155
193,0.16294218844866476
194,0.16214781028058278
195,0.16212134827994837
196,0.16269027831992686
197,0.16403215655244452
198,0.16520249720117805
199,0.164740831038666
200,0.1646893802714159
201,0.1648982048122713
202,0.16424922020035645
203,0.16557689342615897
204,0.1659166500006726
205,0.16686040178250766
206,0.16750125451664474
207,0.16776619282764507
208,0.16750397170247716
209,0.16685417936440183
210,0.16815045457657463
211,0.16915449036577002
212,0.169742638171482
213,0.16887550291487685
214,0.16804470929863255
215,0.16620932054545462
216,0.1672140377643047
217,0.16801961075207636
218,0.1682249380136226
219,0.16855047848683843
220,0.16883798724587784
221,0.16865910994567895
222,0.16841887152992271
223,0.16891728684427665
224,0.16875579814722236
225,0.16885024631568873
226,0.1682171641994931
227,0.16963229649151124
228,0.17026532357530078
229,0.16916500180002703
230,0.16872948690387593
231,0.16915254250883746
232,0.16809935679185112
233,0.16815156170857895
234,0.1689556577426161
235,0.17025864022570542
236,0.17147824225662076
237,0.17262603692267467
238,0.1730167062764239
239,0.17268737182183908
240,0.17386096738425355
241,0.173581661486454
242,0.1739587799046879
243,0.17410663354406758
244,0.17553842146405582
245,0.17615156244524424
246,0.175357510488821
247,0.1758077515735563
248,0.17650814714202312
249,0.1754424723580691
250,0.1765754076178562
251,0.17648877969405277
252,0.17564008031208417
253,0.17620647007750662
254,0.17663544614190332
255,0.17826119243271177
256,0.1784553663060101
257,0.1790458443276613
258,0.17779222123436889
259,0.17935222380709137
260,0.17995778614298838
261,0.17925045991554564
262,0.1779240885789517
263,0.17855909491318378
264,0.17849649958078187
265,0.17760810380218137
266,0.17710664980147223
267,0.1781374375152642
268,0.1782151812429477
269,0.17938504702883204
270,0.17968845147225776
271,0.1798107812851684
272,0.1795806533142939
273,0.17809642517969146
274,0.17776756284599127
275,0.17965119151441414
276,0.1795088818803563
277,0.1798808951200665
278,0.17998194208934495
279,0.17878739694828916
280,0.1782386883503955
281,0.17867499450505625
282,0.17989103966648148
283,0.18162191039646952
284,0.18174505197696647
285,0.18148960885726895
286,0.18096294299355284
287,0.18102942075363818
288,0.18174488394885085
289,0.18138908788051147
290,0.18042354534106797
291,0.1805325634780885
292,0.18056036569208156
293,0.18032491389689073
294,0.1785802410582652
295,0.1804251119381145
296,0.18135142280631858
297,0.18202408809042214
298,0.18204627327838158
299,0.18235836678193762
300,0.18157184201580365
301,0.18253311286659907
302,0.18371943775080327
303,0.18372459688719525
304,0.1824433175826348
305,0.1828978659007797
306,0.18147922616844023
307,0.18109271581451275
308,0.18126742084753675
309,0.17971012628017807
310,0.17971692057793387
311,0.18076192950318795
312,0.18085417999426015
313,0.1808369176411583
314,0.18064984978651588
315,0.18018369497134315
316,0.18082902986950303
317,0.18139565431308707
318,0.181207647412109
319,0.18056562288619962
320,0.1826980478526761
321,0.1832892135049352
322,0.18190609830010973
323,0.1832537449960921
324,0.1827051905600739
325,0.18114600042776874
326,0.18218076193579982
327,0.18276667264922514
328,0.1821475267513757
329,0.18338909209705875
330,0.18287178094033138
331,0.18384406311670307
332,0.18493331679725078
333,0.18463311084231818
334,0.18461316962350383
335,0.1845920217571465
336,0.18350428633729887
337,0.18146797531402356
338,0.18169172865351657
339,0.18149826165021019
340,0.18232895793897413
341,0.18226672138913724
342,0.18408262812624204
343,0.1845826916414186
344,0.18495619259932797
345,0.185040883386068
346,0.18491015776747388
347,0.1856835211344414
348,0.185776545854913
349,0.18518214009926331
350,0.18550345971637022
351,0.18520254201698053
352,0.18526015109128724
353,0.18491852217591082
354,0.1845798531205321
355,0.1844747548428951
356,0.18510310963938637
357,0.18419562980070714
358,0.18394140187980237
359,0.18422648862673194
360,0.1848866870016457
361,0.18547609865760217
362,0.1853665583142228
363,0.18478422368841652
364,0.18534703706452801
365,0.18445869077518184
366,0.18443623145766197
367,0.18384591156554644
368,0.18360572082679652
369,0.18359767368031604
370,0.18404161903792376
371,0.18464904999912163
372,0.18467266836327656
373,0.18451693038847158
374,0.18430022490655878
375,0.1833711498317316
376,0.1831221476200695
377,0.18475584641130047
378,0.18408447612850018
379,0.1839046666877998
380,0.18285180090584158
381,0.18295358233497558
382,0.18286904048483982
383,0.18148920552338432
384,0.18185580327873174
385,0.1814694931039042
386,0.18215972154696228
387,0.18332316252016523
388,0.1828951085128501
389,0.18309591065509156
390,0.18299700931307408
391,0.1840253050529665
392,0.18378627527389285
393,0.18328837658733152
394,0.18171812837514303
395,0.18096005539768656
396,0.18099479336148847
397,0.18030397109931423
398,0.17917732011746507
399,0.17917105506185715
400,0.17916255846909307


==> Proactively Control Privacy in Recommender Systems (TOIS)_arXiv/figs/o16_sen_smooth9.csv <==
x,y
1,-0.7347180843353271
2,-0.7444605231285095
3,-0.7454853773117065
4,-0.749759976863861
5,-0.7516610903739929
6,-0.7603746846199035
7,-0.7579773421478271
8,-0.7603491981678009
9,-0.7620955443250655
10,-0.7612408699870872
11,-0.7593504162681789
12,-0.7569356297301671
13,-0.7622666837138613
14,-0.7625480664994728
15,-0.7479579782390366
16,-0.7529680671605858
17,-0.7458222695273214
18,-0.7346322406603742
19,-0.7223129751629098
20,-0.716326267929059
21,-0.7063583714465932
22,-0.6835003449947211
23,-0.682982673147074
24,-0.6686834960270688
25,-0.6629278661986082
26,-0.662898659901013
27,-0.6520971776809007
28,-0.6482013274817804
29,-0.637674183510763
30,-0.6276629664269292
31,-0.6146188048512223
32,-0.5957886965266301
33,-0.5874120883218736
34,-0.580749603397157
35,-0.5725901326118464
36,-0.5657177985231776
37,-0.5548941511381298
38,-0.5476972060026494
39,-0.5426591065485865
40,-0.5392804885172477
41,-0.5314731518265872
42,-0.5217684197280349
43,-0.502337395058889
44,-0.499563618517058
45,-0.486834180965546
46,-0.4878493868838458
47,-0.4791084489402809
48,-0.46791340659656866
49,-0.4569346882456429
50,-0.45777746238296213
51,-0.45122065125094335
52,-0.43385010342168645
53,-0.4318388108643994
54,-0.415318125864843
55,-0.40915290508953883
56,-0.4081978111948504
57,-0.3926057019370139
58,-0.3772303475621945
59,-0.3715776008680707
60,-0.36601633450227194
61,-0.35635500509295354
62,-0.35736376665908237
63,-0.352531322445376
64,-0.35075925165942606
65,-0.3497590217697438
66,-0.34365267995367793
67,-0.3485116491619082
68,-0.34235243468612414
69,-0.3367097538929878
70,-0.3404362048704951
71,-0.3260486703514631
72,-0.3189236773311712
73,-0.3202753442459957
74,-0.3044227833688548
75,-0.2994342513507865
76,-0.2986695618295308
77,-0.2942823544916781
78,-0.2788408093849366
79,-0.2677429759382795
80,-0.25278642942424934
81,-0.2512431219510703
82,-0.24417586105696576
83,-0.23349505046873287
84,-0.22822127830865083
85,-0.2217666529883334
86,-0.22219136565351982
87,-0.2159943405636355
88,-0.2234027675254528
89,-0.21971887720793942
90,-0.21358808612677865
91,-0.20427063243854118
92,-0.19477882507981126
93,-0.1929656850416177
94,-0.185906154255752
95,-0.1816212034291186
96,-0.17578223610515814
97,-0.17309475330646712
98,-0.16811597098233594
99,-0.16706703975190781
100,-0.16964074111929592
101,-0.17041628185168853
102,-0.17474683633377508
103,-0.16597052077290733
104,-0.16711288684461104
105,-0.1676335811065458
106,-0.16273791829766238
107,-0.1599140352608687
108,-0.1537218692840868
109,-0.14871717121676212
110,-0.14465916344352608
111,-0.13391316441143794
112,-0.1288211733768455
113,-0.13580266153842854
114,-0.13223166629103406
115,-0.12652955604577884
116,-0.12950295942710183
117,-0.12565106813031146
118,-0.11824952398763039
119,-0.10893423838191574
120,-0.1031294407645465
121,-0.0935125745378078
122,-0.08984551440556118
123,-0.08188036825921478
124,-0.07759471048414417
125,-0.07580523916631676
126,-0.06677304785147074
127,-0.06612792571510163
128,-0.06069871626533825
129,-0.06364742972467326
130,-0.06803096882713422
131,-0.06380250295739696
132,-0.05730023748345369
133,-0.05119120258372749
134,-0.04480825356347912
135,-0.04042167953015688
136,-0.04945319734240761
137,-0.04752522379659286
138,-0.04783693555446867
139,-0.0514975482534087
140,-0.04830747195876088
141,-0.044987743858663255
142,-0.0429961509384227
143,-0.039138442306072614
144,-0.04358985217960277
145,-0.041618526027067886
146,-0.042994739528415545
147,-0.0469333829724055
148,-0.046520481459193956
149,-0.04038184131851214
150,-0.043923030009899305
151,-0.03807937337327042
152,-0.039087226465654726
153,-0.03619253938673051
154,-0.027193068462116526
155,-0.02572476494834096
156,-0.021297474050747788
157,-0.01542206422468493
158,-0.012928809815470602
159,-0.005995619157395566
160,-0.01020690868148965
161,-0.00928764262521427
162,-0.008397936977913554
163,-0.0034248047989343788
164,0.0009724891404746298
165,0.0045631841171179695
166,0.0065131951807494
167,0.005818336038362499
168,0.009718671138797565
169,0.013053356956584182
170,0.014539602377542489
171,0.00830647205876884
172,0.0008322874209366199
173,0.0037830300928129506
174,0.006818318989959992
175,0.006201518092541146
176,0.009380362567891104
177,0.013394234377970774
178,0.020711272477058
179,0.021886711137545787
180,0.02836422605847062
181,0.031290300788295936
182,0.03391302803320825
183,0.03837606173005527
184,0.041743348788441645
185,0.040190762021739566
186,0.035417399889841036
187,0.039264972883416134
188,0.04383086864169203
189,0.04800799224390771
190,0.044417293037004944
191,0.04366220228227467
192,0.045400580620936964
193,0.050158158710157046
194,0.046876442562540026
195,0.04463777173846929
196,0.04922408517560335
197,0.05174953257764255
198,0.04917072258047648
199,0.04327104679854859
200,0.04129935097347631
201,0.04483695216462851
202,0.0474765432252214
203,0.04275187653699206
204,0.04759496720789689
205,0.05098238458179371
206,0.043803435705091986
207,0.046629999257910046
208,0.04675533548991781
209,0.043443752536185695
210,0.0487664981564952
211,0.05124389623532352
212,0.05332210506435922
213,0.05163220401498698
214,0.053074300312039455
215,0.05243648218188036
216,0.057038455847561495
217,0.059018963256770494
218,0.05737507076200317
219,0.05683694427731458
220,0.06068622525503776
221,0.05587181269872673
222,0.05968497904910285
223,0.06332324262953078
224,0.06505213513818033
225,0.06480915100735408
226,0.06587128938462122
227,0.06974339277648137
228,0.07233710623773817
229,0.06720155398839311
230,0.0651724432032728
231,0.06876331366194104
232,0.06935673994206919
233,0.07216563709721148
234,0.07391452167759996
235,0.07356373033819194
236,0.07297179903296466
237,0.07177833815551848
238,0.07523636758450018
239,0.07210657774022235
240,0.07595939661810708
241,0.07804699592962783
242,0.07986621874429216
243,0.0829665562616953
244,0.08142337659959513
245,0.08252498248187766
246,0.08197830980093539
247,0.08470993666414553
248,0.08440973471311451
249,0.08602949926889886
250,0.08697047859105721
251,0.08915059518521953
252,0.09104323239659604
253,0.09246589483203295
254,0.09135168187065544
255,0.08760755040267368
256,0.08963168139474922
257,0.08916143454805613
258,0.08944968769874215
259,0.09027188992434179
260,0.09354434140861125
261,0.09179437662667117
262,0.09242899720823242
263,0.09475310449262388
264,0.09705190185719663
265,0.09805964372170509
266,0.09531030900727994
267,0.0944965207348879
268,0.09677695471977733
269,0.09837414910437652
270,0.09809464818276753
271,0.0975834028962653
272,0.10052629533798109
273,0.10182586288503358
274,0.10392738931821181
275,0.1048258816013908
276,0.10236592216582675
277,0.1022514242526136
278,0.09639771329726954
279,0.09631152344375414
280,0.09802044236030784
281,0.09883089411288445
282,0.10079061133888315
283,0.1013755811145331
284,0.10191268514607181
285,0.10222108177257028
286,0.10184719722192687
287,0.10227726230670095
288,0.10405950244947447
289,0.10603944134727872
290,0.10651360307945987
291,0.10459499080313009
292,0.10290882306694474
293,0.10392057583391207
294,0.10380891429477516
295,0.10502799272918925
296,0.10270815867529118
297,0.10219463358830634
298,0.10291145578483842
299,0.10551176669114919
300,0.1067800696365305
301,0.1062038921420814
302,0.10517334936008228
303,0.10540105698655879
304,0.10654075784818084
305,0.10643202969434039
306,0.10518957295121709
307,0.10687607855887973
308,0.10674468426071194
309,0.10568657813813614
310,0.10645639194559749
311,0.1067591000513288
312,0.10784627845132821
313,0.10823909804443545
314,0.10681240065592551
315,0.10717584017245194
316,0.10783865442867475
317,0.1096006741314715
318,0.10753695832397811
319,0.10838520303403978
320,0.10898666180702131
321,0.10800702882586789
322,0.10793007549147789
323,0.10875925543756172
324,0.10959354897902207
325,0.10538033569364963
326,0.10498278222539321
327,0.10530484064273503
328,0.10532900402414024
329,0.10696257242084044
330,0.10738516529071775
331,0.10857286464871567
332,0.10776079143615008
333,0.10833575676856734
334,0.10872283221165803
335,0.10997778303218304
336,0.10826732778661627
337,0.11051042137247186
338,0.11027581028075689
339,0.1113590571158976
340,0.111749099749969
341,0.11380376999853242
342,0.11380495430777837
343,0.11250062705651256
344,0.11357380007125735
345,0.11402510080711066
346,0.11376087791302221
347,0.11544746839921251
348,0.11548937202024974
349,0.1158247702467011
350,0.11594306273587643
351,0.11656238818163961
352,0.11767524794335923
353,0.11829688831206348
354,0.11949767485889362
355,0.12021678223281414
356,0.11943527863087633
357,0.11808552866276245
358,0.11815775431778557
359,0.11685834450352066
360,0.1169257294192422
361,0.11711422780643481
362,0.11476236965796868
363,0.11565651047117878
364,0.11545793680447967
365,0.11653020502417057
366,0.11770295817812176
367,0.11825326728069685
368,0.11617915538469466
369,0.11366021073627035
370,0.1133861558446368
371,0.11487480999312523
372,0.1157169632728254
373,0.11662142434257464
374,0.11694022230987128
375,0.11704605039373972
376,0.11725336730256025
377,0.11514496806062172
378,0.11551901477095701
379,0.11619633758828536
380,0.11678632862656262
381,0.11810548991521251
382,0.11860129660868692
383,0.11860632011148972
384,0.11824025534558573
385,0.11888073300988923
386,0.11825415863697036
387,0.118890482551792
388,0.1186152249875117
389,0.11940176638684709
390,0.11902959289600287
391,0.11653566562339517
392,0.11705338540558385
393,0.11768120303348631
394,0.11839586443837818
395,0.11855871034088436
396,0.11838428350468908
397,0.1184313588337341
398,0.11812593948807469
399,0.11963121216266885
400,0.12046228755208434


==> Proactively Control Privacy in Recommender Systems (TOIS)_arXiv/figs/o2_normal_smooth9.csv <==
x,y
1,0.011809030547738075
2,0.012782974541187285
3,0.015349148735404012
4,0.01688529277592897
5,0.018265240972489116
6,0.019859839456006882
7,0.021710545027308164
8,0.024959090907024587
9,0.029331925712806503
10,0.03248144190262185
11,0.03554103226140523
12,0.03789935887463734
13,0.039568251048992684
14,0.04302521631908769
15,0.047369597874215436
16,0.05033949257921981
17,0.053902486640141675
18,0.056671689162784464
19,0.058609625139951986
20,0.05995209926884199
21,0.06242189852464937
22,0.06475867597522207
23,0.06817383633490087
24,0.07155608668716862
25,0.07404132740013702
26,0.0762630013195834
27,0.07814519473029627
28,0.07960748852592814
29,0.08150016082497336
30,0.0833966499254575
31,0.08468859559465683
32,0.08687464966925296
33,0.08917825661199372
34,0.09096345819917692
35,0.09278239772815143
36,0.09464208527891607
37,0.09631861666877958
38,0.09656804430520438
39,0.09841101209553393
40,0.10101682624428551
41,0.10244340909608377
42,0.10422480222363625
43,0.10577371671896596
44,0.10602712963612156
45,0.10608046428493807
46,0.10705643006681337
47,0.10710349850522519
48,0.10764096906185484
49,0.10833642688751521
50,0.10915379575515063
51,0.10948741526863819
52,0.11009261913414459
53,0.11093399292810852
54,0.11208256959841335
55,0.11304839071564989
56,0.11328353837370678
57,0.11339070667540851
58,0.11433154362186035
59,0.11522515357504105
60,0.11561055696877671
61,0.11442394674008638
62,0.11491785231398538
63,0.11497343733758028
64,0.1153700462417331
65,0.11496703205435216
66,0.11497895533974832
67,0.11520121796550631
68,0.11527575600405586
69,0.11664989633792686
70,0.11703435742945117
71,0.11797280756316163
72,0.11781090033961754
73,0.11734127059203464
74,0.1180785608704872
75,0.11808515749120596
76,0.11760834004053965
77,0.11765250768276597
78,0.1165342200339962
79,0.11613335775206646
80,0.11665231645289208
81,0.11713834846183489
82,0.11691248188166169
83,0.11743076535834385
84,0.11566602566337746
85,0.1144608822032466
86,0.11434172316473613
87,0.1149125119216611
88,0.11507604227966398
89,0.11516852637982067
90,0.11462376306225983
91,0.1145360689440679
92,0.11458902472966713
93,0.11522947995108784
94,0.1165771268151023
95,0.11700350409822029
96,0.11701443299123372
97,0.11822955165328436
98,0.11859397906680572
99,0.11841466413694322
100,0.11752082082710594
101,0.11806555768622694
102,0.11776473087764147
103,0.11912148859527437
104,0.11967576518440301
105,0.12002061508402874
106,0.11940806018387362
107,0.11972736558683292
108,0.1196342556896887
109,0.12008504190055266
110,0.12006406815058948
111,0.11870142592078711
112,0.11751786118524908
113,0.11702475171486412
114,0.11668522928237803
115,0.11717434770536321
116,0.11753400978450684
117,0.11715014934842029
118,0.11791716659341071
119,0.11796516458040905
120,0.11812162053447751
121,0.1181244498657744
122,0.11750184710331806
123,0.11727652667917056
124,0.1174995352532617
125,0.1182537525629537
126,0.11806529012938172
127,0.1190983183469161
128,0.11873801594547492
129,0.11835088323568162
130,0.11733114934874941
131,0.1172521960757378
132,0.11653911340435176
133,0.11594992296278324
134,0.11664893254381281
135,0.11702810920544143
136,0.11682273027838179
137,0.11683230990953065
138,0.1172558439801945
139,0.11699003038085821
140,0.11706578782746782
141,0.1176170487840437
142,0.11765426587815253
143,0.11803014673371763
144,0.11775018660050318
145,0.11837134708006697
146,0.11843065946435496
147,0.11848544727983086
148,0.118904709677893
149,0.11910635369509287
150,0.11965928796669686
151,0.11909463099009553
152,0.11878401569753969
153,0.11932835458722786
154,0.12102624010151991
155,0.12142451761162015
156,0.12124425090547561
157,0.12055087835070037
158,0.11922174245545158
159,0.11908398390199741
160,0.118406233075732
161,0.11916265358043374
162,0.11843686672609444
163,0.11831282188798244
164,0.11827340224658181
165,0.11832751258559283
166,0.11863018877220681
167,0.11784482500176904
168,0.11787257866163205
169,0.11824304186790421
170,0.11881073108454854
171,0.1186325240833191
172,0.11810555804097306
173,0.11837127952269004
174,0.11807884557686406
175,0.11802910223879359
176,0.11774301563451835
177,0.11738650978878273
178,0.11730678660817563
179,0.11645057901574032
180,0.11647585798650555
181,0.11629667671933387
182,0.11649042629374219
183,0.11642379772519904
184,0.1165954310761914
185,0.11651434726122248
186,0.11591035479250456
187,0.11679746601530526
188,0.11769070381118608
189,0.1181013001876511
190,0.11815608044363002
191,0.11835457906034832
192,0.11912159196949523
193,0.1191882072903203
194,0.11950392088450376
195,0.11956225911817596
196,0.11967528831996005
197,0.11913945798907412
198,0.11811955518871903
199,0.11710042206064188
200,0.11651775119556776
201,0.11717948878872804
202,0.117381103918568
203,0.11765118517185662
204,0.11836989591454339
205,0.11735133114398902
206,0.11748617469914005
207,0.11696153726858419
208,0.11670177739872802
209,0.11703729237926841
210,0.11643420254420793
211,0.11702809418944915
212,0.11665851267315507
213,0.11714455761436426
214,0.11661083276203695
215,0.1164594078820773
216,0.11664846105234278
217,0.11560880970528531
218,0.1157112568459285
219,0.1159899912632739
220,0.11625292813991625
221,0.11605650037123369
222,0.11544053420061118
223,0.11571945099205595
224,0.11696310503635546
225,0.1163981213869489
226,0.11546669495420188
227,0.1154741615860152
228,0.11586283407883237
229,0.11595626037367932
230,0.1163636061046906
231,0.11565605737218745
232,0.11597315464123627
233,0.116170407030325
234,0.11693956764937119
235,0.11709859799504885
236,0.11774955240929671
237,0.11856865478793872
238,0.11814653137242877
239,0.11881313257440403
240,0.11916778564176983
241,0.11904943135132216
242,0.1194651803083702
243,0.11932971528537428
244,0.11956748844415566
245,0.11923031641153055
246,0.11967626556552254
247,0.11929128180262567
248,0.11879938939497281
249,0.11895063459234305
250,0.119468876922341
251,0.11967010650415284
252,0.11893796193640586
253,0.11993221582211097
254,0.11953052259597516
255,0.11962306315106155
256,0.11879810971977116
257,0.119328630265252
258,0.11979338136016388
259,0.11897366291313521
260,0.1187494140508397
261,0.11958510651969526
262,0.11931473441228521
263,0.11942490423296617
264,0.12012645886458212
265,0.11945298718914914
266,0.1192685647979873
267,0.11964945502658166
268,0.11896359852772483
269,0.11903893812139207
270,0.11902133477007784
271,0.1180126802826712
272,0.11855837434871103
273,0.1183934925229231
274,0.11807020544089789
275,0.11897918020854516
276,0.11859110386821736
277,0.11903823368239203
278,0.11931186871964751
279,0.11909120715176182
280,0.11883259209855006
281,0.11866710388240462
282,0.11891202378491085
283,0.11926129309731293
284,0.1184463152146122
285,0.11943622370264957
286,0.1200305203172746
287,0.11970733966587627
288,0.11873938321613052
289,0.11858204838224749
290,0.1194908574514553
291,0.12014908688899562
292,0.12003725779923813
293,0.11933853488748981
294,0.11982380907165152
295,0.1194854324498219
296,0.11967431862101936
297,0.11995693617116794
298,0.11998450448856997
299,0.11973965785574538
300,0.11932489757244248
301,0.12002459452603274
302,0.11939475941110266
303,0.11929717890127252
304,0.11948283447358385
305,0.11899575531661548
306,0.11881080886882578
307,0.11844105381812485
308,0.11838620179038493
309,0.11876796355671808
310,0.11820043254638128
311,0.11772142242262731
312,0.11856504581156348
313,0.11947110714122332
314,0.11910416190270791
315,0.11817742441097685
316,0.11850814793109705
317,0.11810396632790396
318,0.11723545510685292
319,0.11671474265261751
320,0.11741035151962276
321,0.1174085353477344
322,0.11778564062686668
323,0.11785828596626437
324,0.11847716444380327
325,0.11877518853825847
326,0.11852937455131876
327,0.11735070286829115
328,0.1176943998513118
329,0.117690083769932
330,0.11794478883264178
331,0.11818370765374046
332,0.1179127414160306
333,0.11736012346744551
334,0.11638978881120693
335,0.11617486041021358
336,0.11632302279381762
337,0.11686788834728726
338,0.11588179025886591
339,0.11622606102083446
340,0.11546379521597315
341,0.11621875713862975
342,0.1160025863402903
343,0.11641645522896826
344,0.11658284969911914
345,0.116866633216613
346,0.11714797087318314
347,0.11716933728283595
348,0.1174643875452216
349,0.11786297481885571
350,0.11790813748506622
351,0.1180547169846408
352,0.11713385957498364
353,0.11681554506438087
354,0.1164185773451666
355,0.11683547760124861
356,0.11728059066899889
357,0.11733954754681832
358,0.11711428335796098
359,0.1175249451830116
360,0.11704867492027227
361,0.1172833643249316
362,0.11722575890049126
363,0.11746716738067375
364,0.1183688662080971
365,0.11753611981532044
366,0.1168129061430192
367,0.11704300401534105
368,0.11720929868154643
369,0.11741166854321586
370,0.11784496347087288
371,0.11750749519447384
372,0.11640447024387031
373,0.11702494749917307
374,0.11663811367297516
375,0.11640533174465012
376,0.11658009393861811
377,0.11582110304103124
378,0.11697269658862794
379,0.1164185137804083
380,0.11697649490139471
381,0.11766440747351872
382,0.11674428950105394
383,0.11729768339116231
384,0.11684089681493214
385,0.11700186757135662
386,0.11751082430382019
387,0.11773141598790389
388,0.11721989252647311
389,0.11697014708948628
390,0.11671621909409012
391,0.11684914062025469
392,0.11692057144286323
393,0.11662435017504175
394,0.11618072374890338
395,0.11668774486389838
396,0.11701085717207564
397,0.11725943282896019
398,0.1174085311203039
399,0.11756359014888133
400,0.11825695908647352


==> Proactively Control Privacy in Recommender Systems (TOIS)_arXiv/figs/o2_sen_smooth9.csv <==
x,y
1,-0.6062737107276917
2,-0.6294082224369049
3,-0.6317870634794235
4,-0.6443264440894126
5,-0.6310538789212703
6,-0.6254804677289724
7,-0.6163936924805045
8,-0.6126699273469864
9,-0.613893600524916
10,-0.5922906597448472
11,-0.5830560743802562
12,-0.5681194591516651
13,-0.5319704080815074
14,-0.5033306209917329
15,-0.47245628494102915
16,-0.45084411673020564
17,-0.4389299878979138
18,-0.4219266172800432
19,-0.4061554130811069
20,-0.3807416221706784
21,-0.35140095378834457
22,-0.32554284610639617
23,-0.30403825829884956
24,-0.291193615112855
25,-0.28013930682613314
26,-0.2606963467384028
27,-0.24459703729611465
28,-0.22772742777522054
29,-0.2081223373364417
30,-0.19158401963868812
31,-0.18577386925601133
32,-0.1663128446823344
33,-0.1466553303259002
34,-0.13474491377836945
35,-0.11926236184835269
36,-0.10377078740954251
37,-0.09194324658804999
38,-0.08226535047063707
39,-0.07327355092364084
40,-0.06455685477492987
41,-0.056859865689615416
42,-0.04516163012773396
43,-0.033332374316965944
44,-0.028367473890646165
45,-0.020169965589282395
46,-0.011545195130322112
47,-0.003720712466073396
48,0.003728249547154578
49,0.003438685825960746
50,0.006712029419687607
51,0.013962537833166614
52,0.01976398151050135
53,0.02541744504210464
54,0.028997595627639698
55,0.028346145617545254
56,0.03157853995345289
57,0.03314376434310306
58,0.037102226709938305
59,0.04036634575928711
60,0.042641147925902574
61,0.0458026699314557
62,0.048585013785068014
63,0.051347536210510566
64,0.05242813813474187
65,0.05347338784742125
66,0.05472319843477995
67,0.05548822787797741
68,0.05793010733183883
69,0.05976842455556985
70,0.06078773986540135
71,0.06239047051586415
72,0.06161143728599881
73,0.06282996250843348
74,0.06444239792515644
75,0.0657951884921474
76,0.06460628167892242
77,0.06525616129730413
78,0.06526729342783334
79,0.06710677484373608
80,0.06169992679834686
81,0.06193451876473715
82,0.06373770500748417
83,0.06520641787823195
84,0.06600995013692516
85,0.06659944787244682
86,0.06822926120120898
87,0.06954939052008344
88,0.06982549698242027
89,0.07099562291284035
90,0.07189431179147629
91,0.07308753107710184
92,0.07378757394603046
93,0.07487597820685343
94,0.07648203007155094
95,0.07676428689158052
96,0.07737796277042708
97,0.07824793699595167
98,0.07890582823645621
99,0.07902136588595704
100,0.07881162295790668
101,0.07828378808545014
102,0.07816513894838341
103,0.0777955511406861
104,0.07830810927115103
105,0.07837695672597486
106,0.0780254517002642
107,0.0776210879388815
108,0.07764041841954283
109,0.07827375684020185
110,0.07846091333482202
111,0.07858733290541353
112,0.07905258644319936
113,0.07874052964476375
114,0.07909544252897169
115,0.07929777750562012
116,0.07875322609415988
117,0.07820497282688028
118,0.07796906973431296
119,0.07846273969569612
120,0.07808971024416812
121,0.07755465015944477
122,0.07726875429013344
123,0.07720052884214197
124,0.07732977512055404
125,0.07706154622948558
126,0.07712838043257347
127,0.07790090283290821
128,0.07741752243521462
129,0.07816612773969159
130,0.07810981098265396
131,0.0788338767598654
132,0.07877520505582558
133,0.07922549650664866
134,0.07980966140862471
135,0.07976513940128237
136,0.07942746881871715
137,0.07950489644017185
138,0.07944849512403934
139,0.07946901140891668
140,0.07943899066701374
141,0.07864094047058977
142,0.07863727898874305
143,0.07821023858915349
144,0.07836827469465654
145,0.07870500981149842
146,0.07867306500081213
147,0.0789543087429165
148,0.0788114491235935
149,0.0795431105612269
150,0.07927258327471176
151,0.07932104183614516
152,0.07950170946163176
153,0.07955890994109725
154,0.08009412751351014
155,0.08028274729032112
156,0.0804258916155588
157,0.07967218235517365
158,0.07966795988724966
159,0.07997939671140616
160,0.0797346899067912
161,0.07998280845483124
162,0.0799190278863905
163,0.07979224482321723
164,0.0797560641987084
165,0.07958530826773869
166,0.08009746769136156
167,0.07959785028457014
168,0.07939752233766945
169,0.08026506864497153
170,0.07968510416271467
171,0.07876325825264019
172,0.07878212940165367
173,0.07892993818046719
174,0.07940070984055463
175,0.07912594071587799
176,0.07916286952699016
177,0.07893858731452934
178,0.07956858617661278
179,0.08018064998922836
180,0.07975142601136646
181,0.079819009330907
182,0.07946864497098792
183,0.07962071580976368
184,0.0800230228897046
185,0.07994049555028476
186,0.07987605794636904
187,0.08024688152404277
188,0.08061558682857438
189,0.08019548144166307
190,0.07997039469681355
191,0.07985328372659242
192,0.07959461050935349
193,0.07966038737631823
194,0.0804869360083668
195,0.08004868117162542
196,0.08021544072498937
197,0.08030017081025297
198,0.08013684403708327
199,0.07974383251497819
200,0.0794972093400032
201,0.07996759144932068
202,0.0799556672138277
203,0.0798022739197883
204,0.08007930446619448
205,0.07981173377294531
206,0.07981274364345543
207,0.0799361043091411
208,0.07917925398789
209,0.07909780977286832
210,0.0792079574297482
211,0.0793811811295701
212,0.07908768504448707
213,0.07927455871928908
214,0.07951096999313692
215,0.07924244306385153
216,0.07968738378792674
217,0.07870148824193779
218,0.0785952944148067
219,0.07864007698790582
220,0.0785713942107232
221,0.07863603394538209
222,0.07814830119589011
223,0.07814076833587026
224,0.07827306874985518
225,0.07789707560892423
226,0.07799563300212192
227,0.07784098677277537
228,0.07756283768212771
229,0.07773813728865363
230,0.07791363559105734
231,0.0779235246354825
232,0.07811651670108616
233,0.07878220045420867
234,0.07915165466535098
235,0.07918424033344991
236,0.07987816890973932
237,0.080187209047965
238,0.08073815712162119
239,0.07994903855468269
240,0.07995532661329599
241,0.0797969240813037
242,0.08044411291497174
243,0.08080383360222479
244,0.08082478317471296
245,0.08064631363319115
246,0.08067543349176726
247,0.08032669983664227
248,0.08071462686978942
249,0.08049220704546421
250,0.0801675545887129
251,0.0805665398582199
252,0.08043787136176635
253,0.07990925837605663
254,0.08048937912925602
255,0.08007746514211167
256,0.08002463349577846
257,0.08010001214334722
258,0.07994624211182615
259,0.07996488795093078
260,0.0798869030363385
261,0.08015608385387278
262,0.07978550280794397
263,0.07995485382376519
264,0.07995609745769269
265,0.07960797672321111
266,0.08027379132672885
267,0.08018227890757983
268,0.07951965459252833
269,0.07982212702690457
270,0.07947906166546549
271,0.07937692979186481
272,0.07927608307489489
273,0.0795532210137433
274,0.07910698891872045
275,0.07895105324262866
276,0.07892903082437355
277,0.07902478405416344
278,0.0789305282704264
279,0.07899471265723379
280,0.07906629719719355
281,0.07916992600308416
282,0.0791576283771982
283,0.07976234578483017
284,0.07923151141458194
285,0.07916423531818485
286,0.07959833683772173
287,0.08029568069162922
288,0.08001838212892076
289,0.07983687447623605
290,0.08016515309020454
291,0.08050425679449356
292,0.0808036826339136
293,0.0802416617232654
294,0.08035053815467001
295,0.08029635479470648
296,0.08002131936330101
297,0.08018591783087106
298,0.07976991711533653
299,0.07952601041027832
300,0.07973206408884163
301,0.07959418774902256
302,0.0799487981014797
303,0.08003160308122774
304,0.07978717714834338
305,0.0798815777625572
306,0.07983257315092664
307,0.07976062469065232
308,0.07939317857366839
309,0.07851353021093047
310,0.07878034023905846
311,0.07868239767967211
312,0.07928254816787136
313,0.08020575744381571
314,0.08039119528953156
315,0.08043827879927087
316,0.08027478845567879
317,0.08044443838284651
318,0.08060542922454692
319,0.08064552707586542
320,0.08081834521693458
321,0.08084896287443462
322,0.08057035131265719
323,0.08126023670741916
324,0.08182804147042931
325,0.081780245390279
326,0.08133168264038226
327,0.08076970422691282
328,0.08093401099228421
329,0.08071003828928078
330,0.08059028140740279
331,0.07987875806126014
332,0.08011943906694366
333,0.08053465837374073
334,0.08066419426323243
335,0.08025922027577104
336,0.08028998730196782
337,0.07986972711337413
338,0.07932487113940244
339,0.07964612379968933
340,0.07875115277142022
341,0.07902975843939807
342,0.07904935523802303
343,0.07901235426903602
344,0.0784170978257731
345,0.07878827404883582
346,0.07904058487928282
347,0.07915866412266824
348,0.0792924608666724
349,0.0801049213897311
350,0.08037941079954417
351,0.08046123017329077
352,0.0802255403649041
353,0.08016259431700966
354,0.0795636940884089
355,0.08023012821860571
356,0.0802698304801058
357,0.08017049764533679
358,0.08076959358101941
359,0.0805344701389598
360,0.08037253951252644
361,0.08024617792863678
362,0.08025754998653262
363,0.08047846118088778
364,0.08000703447588875
365,0.08005755210097368
366,0.08001965118207696
367,0.07995874136172083
368,0.07961339607371998
369,0.07977855522514085
370,0.08040121110451848
371,0.08055248032962647
372,0.08010232452412278
373,0.08047253045910445
374,0.08043651345497829
375,0.08073341008835849
376,0.08120252406728701
377,0.0808180008780876
378,0.0805522413061785
379,0.07996380204022473
380,0.08054027295762788
381,0.08013375926006876
382,0.0803610883175347
383,0.08052174243500952
384,0.08067307093594484
385,0.08083315836358677
386,0.08068454620512079
387,0.08122701964323298
388,0.08102953155229606
389,0.0808411275093864
390,0.08064041150317586
391,0.08047918629085418
392,0.08013102324100194
393,0.08029953981600874
394,0.0805547007485867
395,0.08110617192667488
396,0.08093131862951902
397,0.08061346292084684
398,0.0803167950772008
399,0.08040681987965947
400,0.08066857987610859


==> Proactively Control Privacy in Recommender Systems (TOIS)_arXiv/figs/o4_normal_smooth9.csv <==
x,y
1,0.0007550391601398587
2,0.001461281918454915
3,0.00321737486985512
4,0.005552121778135187
5,0.0065135708345216686
6,0.007691978556803659
7,0.00988464632739883
8,0.012184547222646428
9,0.014499756846123056
10,0.016526631849968238
11,0.020060875121918738
12,0.02232552187517353
13,0.0252162560094154
14,0.026632092008181462
15,0.02888430240081672
16,0.029867843902053753
17,0.03384331713552086
18,0.037072804723097166
19,0.038940998974961
20,0.04233248507695373
21,0.044771323135944986
22,0.04744302066992472
23,0.04940041079667881
24,0.05250142149222799
25,0.056006183911200526
26,0.059777573366912744
27,0.06306477915044356
28,0.06618569967862124
29,0.06952043632611175
30,0.07096979477952009
31,0.07367416136518198
32,0.0765547118758119
33,0.07697160352840635
34,0.07878070750452232
35,0.08317667107537823
36,0.08687446886976453
37,0.08893632255208396
38,0.09035084273408564
39,0.09170722701541226
40,0.09384106834284939
41,0.09424416115479896
42,0.09539742073950674
43,0.09785483376566327
44,0.09793388333663722
45,0.09887073996733468
46,0.10109872576359666
47,0.10129883623209975
48,0.10232668581087036
49,0.10375969972442367
50,0.10342317699996334
51,0.1047760289574358
52,0.10574118792993067
53,0.10570308417065953
54,0.10686521619544043
55,0.10824278792726051
56,0.10895355463910447
57,0.10899928588469338
58,0.11036239828586142
59,0.1113243871860465
60,0.11203687479490881
61,0.11306843465919654
62,0.11418424895127441
63,0.11275516465949856
64,0.11222851886434415
65,0.11305338320806377
66,0.11355709070868568
67,0.11428177015400477
68,0.11489508738890185
69,0.11659176371194327
70,0.11798194547025029
71,0.11929013728673159
72,0.12010967790700405
73,0.12101772182837793
74,0.12160428840210141
75,0.12163976485988588
76,0.12217134078259251
77,0.12313745176716132
78,0.12264892240694299
79,0.1232664699584049
80,0.12270439254311936
81,0.1239679910576482
82,0.12366650770629699
83,0.12365647200219561
84,0.12301160434013066
85,0.12364078348093142
86,0.12420442657363037
87,0.12408810964249033
88,0.12349165777286104
89,0.12345317721295546
90,0.12333974215324095
91,0.12343573248030577
92,0.12301950686253757
93,0.1233454290009527
94,0.12388181772622364
95,0.12434863525741902
96,0.12486433665257937
97,0.12467737061055523
98,0.12469726260547657
99,0.1245805587414934
100,0.1252753525415689
101,0.12522029186245476
102,0.12571080450674899
103,0.12688538215572542
104,0.1271959255517862
105,0.12830209526848868
106,0.12927706503956385
107,0.12853882206161799
108,0.12661252909314616
109,0.127053819537866
110,0.1272128514415394
111,0.12742401885685659
112,0.1281267156693101
113,0.1272468753599608
114,0.12797939520569002
115,0.12790856577299256
116,0.12750823557980853
117,0.12898939335889814
118,0.12878363118660924
119,0.12800491409980486
120,0.1267324415518334
121,0.12589916983307814
122,0.12675497590656354
123,0.12713106565912313
124,0.12638507792269957
125,0.1266791120968679
126,0.12675335965774234
127,0.12651060860355295
128,0.12562628544270632
129,0.12592765799373062
130,0.12602164546736783
131,0.1274150151022259
132,0.12780780536007733
133,0.12769250072901114
134,0.1280815824675381
135,0.12744275031755742
136,0.12798293499592284
137,0.12753531845012311
138,0.1283675209724814
139,0.12917212629710828
140,0.13027755604143615
141,0.13043018000682302
142,0.1305868668916235
143,0.12977671193144408
144,0.12964692324753124
145,0.12912704000194833
146,0.1295608247755763
147,0.12962021816719743
148,0.128955760350369
149,0.12887180782903065
150,0.12919534239961653
151,0.12884786570483997
152,0.12941866824997564
153,0.1296458918747881
154,0.12941915055193712
155,0.12853621029923745
156,0.12922047600809086
157,0.1286104979425372
158,0.12858066966918422
159,0.1275169515084086
160,0.12772901625670716
161,0.1275642985514199
162,0.12707033375603516
163,0.12707137125464582
164,0.1270893221294788
165,0.1264875140961326
166,0.12680109207418414
167,0.12677138326692747
168,0.12708004514689594
169,0.12684896320386543
170,0.12635776904479099
171,0.12608235112359018
172,0.12623614399012825
173,0.12651602323392241
174,0.12715586479490287
175,0.12748192807422837
176,0.12669070268023097
177,0.12628278467966392
178,0.12667506635707562
179,0.12728334546555828
180,0.1262945957225837
181,0.1260069536187301
182,0.12534411642116755
183,0.12596570902910037
184,0.12686530608397306
185,0.1262404526036523
186,0.12511191485180337
187,0.12557713137138377
188,0.1265198866671487
189,0.12604129881973544
190,0.12733072702272666
191,0.12766530660555303
192,0.12808329505710786
193,0.12760217317630934
194,0.12962655718943555
195,0.12917242344457877
196,0.1288767060301212
197,0.12950340217305786
198,0.12894318824368922
199,0.1280773735823471
200,0.1276978431745385
201,0.12882039951717986
202,0.12883780158254027
203,0.1278925151231216
204,0.12864306663891614
205,0.12924117084223874
206,0.12723169239651125
207,0.12617429282329345
208,0.12721529471333504
209,0.1278292375873537
210,0.12851299685874681
211,0.12873310753082426
212,0.12898912794925443
213,0.128512841619888
214,0.12870611592338
215,0.1295464531559245
216,0.1299783807377663
217,0.13010185403054775
218,0.13100434043192108
219,0.13221223233506
220,0.13042135085193737
221,0.1295816045599737
222,0.13064437582470997
223,0.13065638072232624
224,0.1308988803053518
225,0.13174318433624088
226,0.1307004719450019
227,0.13120975161855897
228,0.13031689732014073
229,0.1302459485120082
230,0.13039696038840745
231,0.1308578564621079
232,0.12995458518538489
233,0.129675241187873
234,0.1293337153276764
235,0.12913739295729662
236,0.12826413090761302
237,0.12867116042139348
238,0.12822918616082266
239,0.1293717818469941
240,0.1283882816443866
241,0.12781484438270557
242,0.12906537067851628
243,0.1296906928297389
244,0.1289616198906161
245,0.12946509017665903
246,0.130449523277161
247,0.13110411442554964
248,0.1308138097277609
249,0.13046770914953895
250,0.129922310631531
251,0.12972079079245705
252,0.12997918600644331
253,0.1303031290305167
254,0.1298177058755615
255,0.13002945321136045
256,0.1303289667129516
257,0.13049420285463328
258,0.1303172773263454
259,0.13012180472686286
260,0.1294773853892779
261,0.1282156627244975
262,0.1285454321682953
263,0.12855836648766727
264,0.12926730721316812
265,0.1294009167771525
266,0.12990642894694093
267,0.1299263504986961
268,0.12900337289378042
269,0.12939034292642768
270,0.12998150041292156
271,0.12996404693058172
272,0.12963016175208425
273,0.12914379918257535
274,0.12927248463344698
275,0.1296118189571392
276,0.12913671341640573
277,0.12850756308826347
278,0.12858278627448566
279,0.12822743125486333
280,0.12811024964804613
281,0.12816825343032326
282,0.12806184887462538
283,0.12745285451031044
284,0.12769597249880119
285,0.12800005207349077
286,0.12867744085093633
287,0.12856155023187663
288,0.12825103448519348
289,0.1288238213660351
290,0.12884737070220992
291,0.12878392948941844
292,0.12912565452667885
293,0.12844744830858243
294,0.12826208182750523
295,0.1278514213136886
296,0.12870772452104579
297,0.12845590058817108
298,0.12854411015379702
299,0.1282372174513484
300,0.12807084898818835
301,0.12857485217454406
302,0.1282983994716618
303,0.12867799188800574
304,0.12890009092785049
305,0.1285874099209648
306,0.12833728498292638
307,0.1274885380811036
308,0.12775049756883447
309,0.1271306826256412
310,0.12787321241939345
311,0.128844137778082
312,0.12804159145670996
313,0.1280211489300537
314,0.12729948960846138
315,0.12765545728598957
316,0.127427386487677
317,0.12848220072253436
318,0.12884115697798632
319,0.12897608895770463
320,0.12757637697164792
321,0.12778987971876185
322,0.12756269116342772
323,0.12726811488694587
324,0.1274802126308677
325,0.1288088653523085
326,0.12781901902303316
327,0.12754473459433213
328,0.12725310657957817
329,0.12789527447110077
330,0.1282864588894158
331,0.12770864025333908
332,0.1277317925296371
333,0.12805680698175534
334,0.12722525312917804
335,0.12802355272547045
336,0.1285967434910742
337,0.12884434808502862
338,0.12879244907984377
339,0.12914810410996594
340,0.12748045547479675
341,0.12867165944285053
342,0.1286609590766447
343,0.1289753172443167
344,0.128908872930335
345,0.12962342232000262
346,0.129910684491975
347,0.12984980362574716
348,0.1300665010623973
349,0.12932344850416555
350,0.12913058170541145
351,0.12885164739666
352,0.12830992658714307
353,0.12772829118174184
354,0.1277926261675525
355,0.12806895334590984
356,0.12781787180068654
357,0.12720816668715385
358,0.12778568867009557
359,0.12737915831650803
360,0.1272764392302529
361,0.1271505806689944
362,0.12805160169412072
363,0.1288295577580575
364,0.12785466676487123
365,0.12842481284320587
366,0.12826443119925468
367,0.12854109469725677
368,0.1287525066465794
369,0.12946228999471596
370,0.12926119254746377
371,0.13003545421408122
372,0.12923068181913946
373,0.1293127197883295
374,0.12873256732777658
375,0.12964169409652862
376,0.1293531244407324
377,0.12930090893002402
378,0.13009448053263473
379,0.1301570671959774
380,0.1297854263929179
381,0.12891636678704477
382,0.12855650683458617
383,0.1285365316291091
384,0.128524261088917
385,0.12878280494071487
386,0.12859028977266648
387,0.1282815939376804
388,0.12860398049861665
389,0.1289366324756486
390,0.12825810745483124
391,0.12826487274580137
392,0.12787936346184853
393,0.1273767870645372
394,0.12774967896765302
395,0.12731637803756443
396,0.12693791387715858
397,0.1272050809702777
398,0.12643446298016636
399,0.1263460362396258
400,0.12718224177732626


==> Proactively Control Privacy in Recommender Systems (TOIS)_arXiv/figs/o4_sen_smooth9.csv <==
x,y
1,-0.6497806310653687
2,-0.6663695693016052
3,-0.6807921874523163
4,-0.6868572367429734
5,-0.6910098910212517
6,-0.6768747675311565
7,-0.6779224730633497
8,-0.6801818302663685
9,-0.6811905286961067
10,-0.667414693437809
11,-0.6503457561756321
12,-0.6343116255663468
13,-0.6184221379812926
14,-0.6048680728247496
15,-0.5991491304848253
16,-0.5790380859685236
17,-0.5541555486004616
18,-0.5449083180917261
19,-0.5238878367864751
20,-0.5055487071147856
21,-0.4868297917847005
22,-0.46198623715676373
23,-0.44025788759145895
24,-0.4211490963842311
25,-0.397310422207043
26,-0.37227741600137243
27,-0.3542136554812904
28,-0.3298021127190157
29,-0.3142134013240902
30,-0.3007082428752216
31,-0.27933711658884575
32,-0.2665548415568723
33,-0.2539551369774867
34,-0.244400767603087
35,-0.22981646339765271
36,-0.22659463596943988
37,-0.21858847957197403
38,-0.20396623302707292
39,-0.18566384127029079
40,-0.177044106664851
41,-0.16440360231035472
42,-0.14732145796083085
43,-0.13331949406925742
44,-0.12235359425005828
45,-0.11370339534870548
46,-0.10238102952604268
47,-0.09970161360470747
48,-0.09531212263078954
49,-0.08524356019925892
50,-0.0839552348771556
51,-0.07333902505059813
52,-0.06712273440825736
53,-0.0600108722204816
54,-0.054734986050115675
55,-0.04429433623539208
56,-0.0336876035146725
57,-0.025969384573055376
58,-0.021440754946011067
59,-0.019106301901675997
60,-0.015449893575553063
61,-0.011251438984254566
62,-0.007338791113179536
63,0.0009579548051223642
64,0.001796265715533389
65,0.003899272776401543
66,0.008015564677199574
67,0.011114948553217218
68,0.01484553908917853
69,0.011773238701643488
70,0.01261744901361043
71,0.014834813816743862
72,0.020148588755784423
73,0.018650791046671264
74,0.02071397691755193
75,0.02426852083017257
76,0.0267669298125192
77,0.03197479437645237
78,0.03578735388090575
79,0.039733170689079444
80,0.043123295951724004
81,0.04666829948023553
82,0.04930122355576391
83,0.05247875967582496
84,0.05121641570890336
85,0.05510798213986506
86,0.05781424598194315
87,0.058084879573856184
88,0.059199816069013825
89,0.059092113597101224
90,0.06112135281226598
91,0.06138294261748996
92,0.05823604305436081
93,0.05914741343125581
94,0.06041539537189793
95,0.061261344646916314
96,0.0614813152213444
97,0.06338704451258925
98,0.06480183369817687
99,0.06639949605079609
100,0.06658707522045479
101,0.06798285063526845
102,0.06802261531134082
103,0.07036479034822851
104,0.07179088639141622
105,0.07319592830766591
106,0.07165947054829615
107,0.07242943267529979
108,0.0717363365337769
109,0.07290526475121258
110,0.07405402507433008
111,0.07459763657494227
112,0.0755534258911953
113,0.07667840904861203
114,0.07746438655438584
115,0.0789792296872964
116,0.07789267369387422
117,0.07741975577126031
118,0.07857962287768798
119,0.0791903585550643
120,0.0801666580460182
121,0.08076271887019675
122,0.07738902323301494
123,0.07724338832070703
124,0.07746628355297691
125,0.07864597378355187
126,0.0795915031866603
127,0.07999009902206418
128,0.08066530837053677
129,0.08106268924565274
130,0.08239655553183996
131,0.08218457349135318
132,0.08298187745804046
133,0.08303230592484284
134,0.08210711633153268
135,0.08273386169958868
136,0.08281839081187928
137,0.08328864221459523
138,0.08318966249840762
139,0.08388857054904675
140,0.08424744315322258
141,0.08391995257773416
142,0.0844199413952686
143,0.08288629322327294
144,0.08341929959425734
145,0.08372679409834212
146,0.08405280909644781
147,0.08380274893379705
148,0.08354052682104555
149,0.08329192873283786
150,0.08378315710822848
151,0.08471402967393495
152,0.08518928463238565
153,0.0853510782865711
154,0.0855815062595631
155,0.0860053904062413
156,0.08595446934156742
157,0.08584263643491083
158,0.08608121175349785
159,0.08585931210620135
160,0.08609948023172852
161,0.08619959322225425
162,0.08637337834487593
163,0.08643296764061068
164,0.08676527281789674
165,0.0866315097229662
166,0.08670707991275034
167,0.08661164746182717
168,0.08666017418054543
169,0.08701581148756565
170,0.08750613753604611
171,0.08764393306917893
172,0.08758507454824699
173,0.08751141087203253
174,0.08718388950218882
175,0.08689182557514422
176,0.08704360402689379
177,0.08736347326993348
178,0.08749060260676803
179,0.08808590928396696
180,0.08801851013017697
181,0.08795430218022766
182,0.08787164200700852
183,0.08802997493169487
184,0.0878250562258522
185,0.08769562510621193
186,0.08757861630295195
187,0.08691187136925291
188,0.08695394933423725
189,0.08717778524936433
190,0.08729571656448717
191,0.08720010792669423
192,0.08696079351416322
193,0.08681126920501374
194,0.08658088956582531
195,0.08636128050960289
196,0.08612593540141451
197,0.08603646780779482
198,0.0859496624088036
199,0.0860523288681281
200,0.08644293816991201
201,0.08685914566016989
202,0.08633404052165267
203,0.08672288277066156
204,0.0864206497518695
205,0.08633074936108082
206,0.08656648123415966
207,0.08672641209500426
208,0.0867794863140946
209,0.08639232397881437
210,0.08630764482147057
211,0.08602766094559336
212,0.08569323254782472
213,0.08504103705130679
214,0.08514319510617253
215,0.0855144238593435
216,0.08508581752678059
217,0.08535282836944134
218,0.08551439517668133
219,0.08587264380393546
220,0.08600663940493572
221,0.08615056172356882
222,0.08667843635689508
223,0.08722511466572842
224,0.0872366707285955
225,0.08679500348216723
226,0.08644739428323296
227,0.08581750815357377
228,0.08633180611055144
229,0.08626251282740577
230,0.08586370672984968
231,0.0867397447783117
232,0.08628634605035465
233,0.08604764708780004
234,0.08595944510909395
235,0.08636347413372228
236,0.08623435163776186
237,0.08670349327576256
238,0.08672588832246152
239,0.0860320726072808
240,0.08645767411911665
241,0.08737144566766183
242,0.08730985400550152
243,0.08745957622652578
244,0.08760824912540907
245,0.08736907345431562
246,0.08729535253981514
247,0.08696813132291821
248,0.08692992176943232
249,0.08666207444369681
250,0.0868402351590981
251,0.0869688284086874
252,0.08718688264677145
253,0.08752404205670253
254,0.0882259537518349
255,0.0880912084645325
256,0.0874855240523482
257,0.0873990576272903
258,0.08767774291089458
259,0.08767427060530737
260,0.08769557821923037
261,0.08749887151873295
262,0.08735015440007614
263,0.08726308299321443
264,0.08758739206092217
265,0.08755421033111208
266,0.08742159581727081
267,0.08695250132572317
268,0.08716555800043044
269,0.08807226523163167
270,0.08790129725100619
271,0.08743387881483457
272,0.08727782225816685
273,0.08673534473367844
274,0.08718683136035485
275,0.08713968601104155
276,0.08726505121239903
277,0.08747473297103239
278,0.08743566442356104
279,0.08767084481262202
280,0.08787923859306904
281,0.0878042077131456
282,0.08736205057269805
283,0.08741568436592645
284,0.08757449755403245
285,0.08749471070766011
286,0.08756131645202242
287,0.08797882690572384
288,0.08788672561535515
289,0.08736255668183517
290,0.08786919402402953
291,0.0874254824577777
292,0.08749643610647397
293,0.08751178216991791
294,0.08743887408427568
295,0.08791964513527309
296,0.08756164174497386
297,0.08770110125440592
298,0.08746024741320224
299,0.08702490872372758
300,0.08722830843534683
301,0.08706701798683358
302,0.08682826611500341
303,0.08687499198110125
304,0.08702238901964922
305,0.08682245541672795
306,0.08682140361423095
307,0.08696514056165337
308,0.0872107120100199
309,0.0875847202608173
310,0.08740607831500635
311,0.08726457149049044
312,0.08738267994159818
313,0.08739135259003365
314,0.08740927660713425
315,0.08693328247293679
316,0.08703762661658092
317,0.08638893921293941
318,0.08597553320930715
319,0.08589918284004613
320,0.0861135031436594
321,0.0863461812425892
322,0.0867134037693656
323,0.08708702576878516
324,0.08700780915668173
325,0.08725879950032142
326,0.08665919032131589
327,0.0865334002056863
328,0.0859966854345035
329,0.08592867449741645
330,0.08574626233417765
331,0.08589020791267434
332,0.08602426504446636
333,0.0858548348130605
334,0.08605132758454873
335,0.0858692803368246
336,0.08560432076918562
337,0.08607121703446638
338,0.08645920065719544
339,0.08645536027263395
340,0.08694895749012344
341,0.08660093749809007
342,0.08688723270816572
343,0.08679147787144452
344,0.0872300317339659
345,0.08711454648845438
346,0.08660851310854892
347,0.08723025522678261
348,0.0866908639852628
349,0.0867790216372393
350,0.08690419204526983
351,0.08650462619209745
352,0.0866339121020835
353,0.08694839377018822
354,0.08676919250619125
355,0.08675273798941116
356,0.08702692055438643
357,0.08680672642947453
358,0.08736386624599592
359,0.0877392267670491
360,0.08746993173535991
361,0.08754289861955937
362,0.0872178141752365
363,0.08717059846038962
364,0.08732749526484618
365,0.08771738935813733
366,0.08715687122320022
367,0.08708811112977463
368,0.08719146602217018
369,0.0867475697654217
370,0.08691427820244993
371,0.08700154390918821
372,0.08735338822294125
373,0.08740368463357255
374,0.08696791062736481
375,0.08691166591629955
376,0.08652466164814449
377,0.0861873563538821
378,0.0865272524724154
379,0.08666030550924674
380,0.08658727244968177
381,0.08645145284922387
382,0.08661370147280216
383,0.08609570862959909
384,0.08609738918046135
385,0.08583970864325743
386,0.08569195940831287
387,0.08568110979860111
388,0.08603604883490577
389,0.08686098382358469
390,0.08673712619082377
391,0.08669171265902739
392,0.0866484160614844
393,0.08688406783874356
394,0.08721705128433278
395,0.08689979478432511
396,0.08671533702057996
397,0.0863033307037568
398,0.0859875870444014
399,0.08592209378161737
400,0.08620518066834248


==> Proactively Control Privacy in Recommender Systems (TOIS)_arXiv/figs/o8_normal_smooth9.csv <==
x,y
1,0.008105478249490261
2,0.0064088889397680765
3,0.0056175684928894045
4,0.006659887932240963
5,0.0065462902601808315
6,0.007693615443967283
7,0.010495808917995543
8,0.010059514512091503
9,0.012255325275185368
10,0.013295039332678314
11,0.01609844621727204
12,0.01579636289217474
13,0.018681907610938568
14,0.020275582185547605
15,0.022497515882099618
16,0.02562674746368374
17,0.027908802692181277
18,0.02977907493479825
19,0.031148749975273997
20,0.033026549268880476
21,0.036051444455193565
22,0.03705070107657351
23,0.04171953668724272
24,0.04433499488709069
25,0.04664144036302891
26,0.04904121041712099
27,0.05226664361730457
28,0.05410292477049149
29,0.055117851322630494
30,0.05610417424953531
31,0.057819773399679815
32,0.05867727292524185
33,0.059486164387581406
34,0.061739239457116415
35,0.06363452005046537
36,0.06529948438100155
37,0.06731917776070954
38,0.06919249132933844
39,0.07077865885790553
40,0.07299967113521427
41,0.07506669613766728
42,0.07508260282619052
43,0.0763782212681465
44,0.07699654098274344
45,0.07714575614859492
46,0.07759035455879418
47,0.07784626553383632
48,0.07745572405988421
49,0.07853727395475907
50,0.08082364891595545
51,0.0844467272874138
52,0.08679691691843462
53,0.08740839725417905
54,0.08929770915820907
55,0.09187588747544327
56,0.09580106725874458
57,0.09588293678089602
58,0.0972565668510612
59,0.09873206907694483
60,0.09906831378506074
61,0.10042803059309527
62,0.10216412309071247
63,0.10342853245074293
64,0.10511066445947952
65,0.10624662797964753
66,0.10773150781974619
67,0.10855357566641652
68,0.10935564609617189
69,0.11091359128579673
70,0.11181060376785854
71,0.11224018844684357
72,0.11357184779096002
73,0.11558932392103989
74,0.11669753338369894
75,0.11812345843440146
76,0.1191078617655562
77,0.11960196892768084
78,0.11994786918476169
79,0.1201034429101492
80,0.12152995846524939
81,0.12082227631081735
82,0.12155523655119177
83,0.12199255309077475
84,0.12275378687595463
85,0.12374485239459697
86,0.1248523045039799
87,0.1235001085808837
88,0.12446007567146095
89,0.12535921875386244
90,0.12549057880415446
91,0.12653908681309753
92,0.12573151783439399
93,0.1265136360790689
94,0.12686829653379553
95,0.12879625904855638
96,0.128701467349805
97,0.1294328040194609
98,0.12973850664306563
99,0.12995652583368614
100,0.13115169609005445
101,0.13239866350068324
102,0.13166032302952116
103,0.13140274943628583
104,0.1319553765212179
105,0.1328948747415555
106,0.1333032647936832
107,0.13381514848792175
108,0.1336929327385749
109,0.13446349735293917
110,0.13458161802799223
111,0.13295397238472745
112,0.13440041610484998
113,0.13500280263023687
114,0.1350414134442548
115,0.13499668485341132
116,0.13578139763847882
117,0.13651587088503744
118,0.1360858039820043
119,0.13783344984923432
120,0.13835885251350372
121,0.13761777393329594
122,0.13797577958382773
123,0.1385146028495813
124,0.1370092329410003
125,0.13704945120459375
126,0.1367743415228627
127,0.13718678378392177
128,0.1387568756043516
129,0.13977280653413557
130,0.13952011373844525
131,0.1406901449609409
132,0.1407457489355156
133,0.13947991865131998
134,0.14019674960303674
135,0.14096219006355137
136,0.14253102239825305
137,0.1431052535491405
138,0.14491332319830819
139,0.14424339307059314
140,0.14417408590951086
141,0.14288030879591573
142,0.14213344887102844
143,0.1430244693327415
144,0.14196559183315646
145,0.14130963587030362
146,0.14183555576143791
147,0.14248444616441247
148,0.14196467828432607
149,0.1415667781085958
150,0.14045757492046265
151,0.14130494689638057
152,0.14139134909833645
153,0.14153447651378967
154,0.1427133670763313
155,0.1425797648414498
156,0.1428824237452023
157,0.1429316048144763
158,0.1428409973668574
159,0.14212121008821
160,0.14323949610281886
161,0.14360503222127766
162,0.14334353535395872
163,0.14305900540073524
164,0.14265265768277474
165,0.14305836891091908
166,0.14280905665418844
167,0.14278190888280876
168,0.14371505132897383
169,0.14323785976991374
170,0.1433248929061769
171,0.14245104895933974
172,0.14304214364502885
173,0.14392916243863754
174,0.14474619074099648
175,0.145005947143734
176,0.1458225346722309
177,0.14624766830665806
178,0.1460046186214352
179,0.14574143417170626
180,0.1458944019152908
181,0.14572736648984447
182,0.14564665581227268
183,0.1457166128645026
184,0.1458351957758978
185,0.14638932180053427
186,0.14714323250931294
187,0.1474020520014923
188,0.1471351435032512
189,0.14691744448963032
190,0.1466681945522716
191,0.14665828390718313
192,0.14612740049184095
193,0.14586124810058532
194,0.14660709642599812
195,0.14626175501850955
196,0.147099995662937
197,0.14746333126738914
198,0.14721994517310188
199,0.14791542069372887
200,0.1480514789485099
201,0.1481078819808211
202,0.14778706488402302
203,0.1475812842612709
204,0.1472949817924421
205,0.1464148463441778
206,0.1471375913888677
207,0.14672461522851565
208,0.14589161312491458
209,0.14614191772857987
210,0.14692177881884294
211,0.1462590352602695
212,0.14716731660734667
213,0.14679635602090704
214,0.14652795974481655
215,0.14809770778478878
216,0.14861182477171747
217,0.14829582964863355
218,0.1477107166840372
219,0.14714117135945598
220,0.14683808344313776
221,0.14676993302442976
222,0.1469043571824284
223,0.1469476427800463
224,0.14747708196941076
225,0.14769856025728337
226,0.1479492460783072
227,0.14910184369347224
228,0.14797075860972758
229,0.1479092145557006
230,0.14647722434355018
231,0.14632905147689457
232,0.14651018192366846
233,0.14724768081303916
234,0.1477939594894333
235,0.148166734794648
236,0.14819013221848443
237,0.14895528087426813
238,0.14822421696254245
239,0.14805928671182958
240,0.14852481905062587
241,0.14903747579550378
242,0.14851672090079454
243,0.14847880724358023
244,0.14810292234975808
245,0.14815775732063097
246,0.14800143700715462
247,0.14881046529301906
248,0.1494261942716441
249,0.1496438225280048
250,0.1501064679179312
251,0.14996368269506583
252,0.14949041378840944
253,0.14882365708659717
254,0.1484341935376283
255,0.14856440270483104
256,0.14855037580018884
257,0.14847765073256772
258,0.14818880592355502
259,0.14919968069704806
260,0.14866280962031275
261,0.14858016439379326
262,0.14815186770052677
263,0.14800466130337983
264,0.14801826504017596
265,0.14897859478425102
266,0.148780435780565
267,0.14851857166875604
268,0.14811734802772883
269,0.14820476872250693
270,0.14784314485661915
271,0.1483801193738526
272,0.14933970460634344
273,0.14899327656037434
274,0.14944477796918293
275,0.14916279393761878
276,0.14831897298988275
277,0.14831766200509583
278,0.14805598895949348
279,0.1483569727051457
280,0.14832554033769968
281,0.14908525590336744
282,0.1493723935863652
283,0.14918867918681605
284,0.14930675929336104
285,0.14885008340074138
286,0.1487916410415785
287,0.1485223070188835
288,0.15034680027405692
289,0.15091140680289514
290,0.15196104597547275
291,0.14949057029037435
292,0.14904068731977427
293,0.1481978296373536
294,0.1483291818917617
295,0.14894995250292045
296,0.1503412961183854
297,0.1494108562963189
298,0.1488593794670982
299,0.14826669345205573
300,0.14860125228678178
301,0.14788250784499937
302,0.14745411867281938
303,0.1477675371859772
304,0.14780849368819324
305,0.14761254773839172
306,0.14725800978813045
307,0.1475706737727535
308,0.14808774067377561
309,0.14704589909388585
310,0.14626533269352285
311,0.14723814707517535
312,0.14692731959986607
313,0.14723668929965425
314,0.14806524458853418
315,0.14811987319583905
316,0.14782429014738094
317,0.14755957968618594
318,0.14747896922456732
319,0.1476304945304469
320,0.1482506081719228
321,0.14740537571242704
322,0.14658702582715083
323,0.14654111716686008
324,0.14649602490846797
325,0.14575523184106784
326,0.14662224393814238
327,0.1468812585627684
328,0.14825514204105578
329,0.14717248898864543
330,0.14766178419101916
331,0.14790567806281463
332,0.14822765187249615
333,0.1482727780564967
334,0.14774577211955278
335,0.14772452615158937
336,0.14829272212794883
337,0.1481741325456929
338,0.14880039153090402
339,0.1488065557860549
340,0.1487385797962441
341,0.14767180101259597
342,0.14813742681906267
343,0.1465672371795682
344,0.14837389004328025
345,0.14764486979333913
346,0.1478135323305877
347,0.14792554996430443
348,0.14782020379918426
349,0.14743864473537455
350,0.1471983322814332
351,0.14758986496763465
352,0.14813547072264882
353,0.1485047838460207
354,0.1493024022612691
355,0.14902973543707013
356,0.14920107905063162
357,0.14804046199315607
358,0.149294185748045
359,0.14949134866328032
360,0.1484362099760561
361,0.14801239349190493
362,0.14744884858498664
363,0.14771578839394175
364,0.14827048299586226
365,0.1489097328592132
366,0.14829071327526483
367,0.1475976642770688
368,0.1477196204784322
369,0.14797729445601776
370,0.14776707315241047
371,0.14667466840560509
372,0.1460730155832941
373,0.14670033787435666
374,0.14602042765688633
375,0.14556872872655155
376,0.1456125545037797
377,0.14674069889184932
378,0.14667881495771198
379,0.14655162662581256
380,0.14647929612084315
381,0.14680330523804502
382,0.14783566208740184
383,0.1477027283197055
384,0.14725368583965984
385,0.14730282304974218
386,0.1471052915897234
387,0.1463257775646088
388,0.1455018942899976
389,0.14346443790323798
390,0.14467260996813117
391,0.14578043753189926
392,0.14573699981823343
393,0.1460691534059177
394,0.1461618238011238
395,0.14529496371620035
396,0.14547409361487448
397,0.14476977806585273
398,0.14503117073742067
399,0.1450135097131209
400,0.145985084941245


==> Proactively Control Privacy in Recommender Systems (TOIS)_arXiv/figs/o8_sen_smooth9.csv <==
x,y
1,-0.5913434028625488
2,-0.606472784280777
3,-0.6260621494054794
4,-0.6470098447203636
5,-0.6574775652348995
6,-0.6687086352342367
7,-0.6818213756651282
8,-0.6812242057118356
9,-0.6749085712009852
10,-0.6824886316872405
11,-0.6760855538979262
12,-0.6710211893917701
13,-0.6686902637185081
14,-0.6678519542427145
15,-0.6535447802017286
16,-0.6342463880065222
17,-0.6235324790432877
18,-0.6063042894323015
19,-0.5835305346834073
20,-0.568989321034021
21,-0.5470515559085012
22,-0.5363401445717633
23,-0.5385497873697597
24,-0.521256443769388
25,-0.5120927336013191
26,-0.5037951507147437
27,-0.49868759852435757
28,-0.49893428094792275
29,-0.4834059018576852
30,-0.4741178576962392
31,-0.4614555530085779
32,-0.4400192283691123
33,-0.41451476959298444
34,-0.4017163450829124
35,-0.3923238249401988
36,-0.3792854963344998
37,-0.3749936656894684
38,-0.3687750878997803
39,-0.3672484531761551
40,-0.36902499569308855
41,-0.35820031797455637
42,-0.35813820334285695
43,-0.3470118177414852
44,-0.33281502418049436
45,-0.3147019561439299
46,-0.30382843014385197
47,-0.29851371523844505
48,-0.2765254838208017
49,-0.25385854285415926
50,-0.24550315417161808
51,-0.23591867396811747
52,-0.22481928446513508
53,-0.21645505439003193
54,-0.2031926382549991
55,-0.1946877123983255
56,-0.19862375695153037
57,-0.1928957689283248
58,-0.18553148032527772
59,-0.1677013777517671
60,-0.16368189389914822
61,-0.15197416076431172
62,-0.1452946917358294
63,-0.13879665936320318
64,-0.1371893066640731
65,-0.12291821165354876
66,-0.1295629723978504
67,-0.1217578843932567
68,-0.11594742274593275
69,-0.11436818006316687
70,-0.10767700936806082
71,-0.0983087692386974
72,-0.09361862454358362
73,-0.09181406778285167
74,-0.07990366346111234
75,-0.07711190172854367
76,-0.07780491878530356
77,-0.0738752285683838
78,-0.07384396419328637
79,-0.07199585505189468
80,-0.06693958626266094
81,-0.06192684127607142
82,-0.0532113086019593
83,-0.04540356285881736
84,-0.03817896690230135
85,-0.03693657536441593
86,-0.029109790570746443
87,-0.024505742323884888
88,-0.019833822376271657
89,-0.021835079932278904
90,-0.020509132741302113
91,-0.012670634536513563
92,-0.01268717117107112
93,-0.009224631714786878
94,-0.005893203611343317
95,-0.0011340697066508651
96,0.005639077473593688
97,0.007623980379622818
98,0.00860440483229307
99,0.005121313599082361
100,0.0012058050787441712
101,0.009535438390611954
102,0.009996939831560267
103,0.011563037492560218
104,0.017448742381686155
105,0.01984277630623059
106,0.023360856754564136
107,0.025900743201061685
108,0.029463133330361185
109,0.026895047929703715
110,0.02964724156870203
111,0.035201087328318566
112,0.03957368260549647
113,0.0400093349897308
114,0.0369754564911225
115,0.04188540418297934
116,0.041121885979332515
117,0.04240657125785171
118,0.046188650145002175
119,0.04772974113869784
120,0.051779697629047494
121,0.05395289983651017
122,0.051409386072763574
123,0.05350996253568718
124,0.05674179373096337
125,0.05436131114880065
126,0.055444078938244164
127,0.054695651125381925
128,0.058791629396203644
129,0.05828625694423034
130,0.06182468893089099
131,0.06446678082905594
132,0.06161033338989958
133,0.06260942274349461
134,0.0637957723797935
135,0.06538902195050518
136,0.06320444431979239
137,0.06296462136875491
138,0.0659715181741497
139,0.06763931850970219
140,0.06807027823073056
141,0.07113605573483454
142,0.0740016073111428
143,0.07370794446382521
144,0.07575459448498725
145,0.07739649863245106
146,0.07668791101457491
147,0.07742729383184148
148,0.07839461875683337
149,0.07707260590248945
150,0.07828069142806807
151,0.07896524067796717
152,0.07980647217700586
153,0.07990819467428062
154,0.0808343224524504
155,0.0815090998529535
156,0.08001333083383515
157,0.08217412327831038
158,0.08238450001274092
159,0.0816684929483641
160,0.08057087522329469
161,0.07600203069968445
162,0.0787612236701556
163,0.07896527011660708
164,0.08056777292014336
165,0.08246725937892058
166,0.08338432587238305
167,0.08096214415477651
168,0.08124355031711106
169,0.08221352371867517
170,0.0828899095055105
171,0.0844978458818771
172,0.08528271843227543
173,0.0867615314951491
174,0.08573836290517017
175,0.08605565908859877
176,0.08654896572212019
177,0.08660287250560197
178,0.08707349603904789
179,0.08948198949277554
180,0.09044481138867277
181,0.091090260331173
182,0.09191669006735617
183,0.08951582443348051
184,0.09032819731502069
185,0.08969262373568118
186,0.09069231494177729
187,0.09197217980542198
188,0.09201822363899721
189,0.0923762829622618
190,0.09354665456899926
191,0.09462136175056331
192,0.09598963540035516
193,0.09615082515392925
194,0.09537911987108791
195,0.09660348214926842
196,0.09758524970611206
197,0.09782357179880384
198,0.0984576746561549
199,0.09795142603562075
200,0.09875088014584003
201,0.09811190958363906
202,0.09819108944126752
203,0.09794849039008129
204,0.09741890249451912
205,0.0976011848551117
206,0.09806406612116836
207,0.09738300396429368
208,0.09796589601123513
209,0.09845189739540978
210,0.09918407043167142
211,0.09798512032939363
212,0.09916361574512753
213,0.09951477635665565
214,0.09935585309949961
215,0.10031946137446862
216,0.1013827410480264
217,0.10162569467492846
218,0.10101483137251091
219,0.10097983215011196
220,0.10068162441632482
221,0.1008978679214239
222,0.10134076351830243
223,0.10149934612133096
224,0.101669659218949
225,0.10258011594572239
226,0.10256652079664384
227,0.10264910125114961
228,0.10237807434837617
229,0.10254632296002446
230,0.10173835332843546
231,0.10160824634718493
232,0.10188419054228899
233,0.10265900355826768
234,0.10324766333923596
235,0.10279551234268419
236,0.10265367927929704
237,0.10110687645775925
238,0.10181610225888654
239,0.10185087268876343
240,0.10176981281036712
241,0.10151428542251507
242,0.10145373623116422
243,0.10102877450475342
244,0.10082646324475927
245,0.09905118671870522
246,0.09933335195019506
247,0.10058431500227448
248,0.1004696198466229
249,0.10119783727790185
250,0.10163085548697652
251,0.10163931001977988
252,0.10217621058008254
253,0.10250151049895151
254,0.10252157427492498
255,0.10118533367773376
256,0.10112823422128392
257,0.10131604336536913
258,0.10152103405747105
259,0.10263756798106394
260,0.1020966959273633
261,0.10216420596323758
262,0.10143127625121787
263,0.1013076715314458
264,0.10147428923643263
265,0.10149853897508948
266,0.10130652462616833
267,0.10224859722115343
268,0.10293894834212432
269,0.10257859075270864
270,0.10209114144029711
271,0.10057020371957864
272,0.09997351484719734
273,0.09987652242681819
274,0.10006243980379198
275,0.09980423894332016
276,0.10067971181994227
277,0.10089285119288159
278,0.10126059303205902
279,0.10183832838703717
280,0.10208505133899622
281,0.10222481331329858
282,0.10267815418035968
283,0.10296589368871913
284,0.10300897643827257
285,0.10311525913354329
286,0.10347429232844625
287,0.10318477288230282
288,0.10335021765837689
289,0.10329326810070533
290,0.10426017408038966
291,0.10436198277293855
292,0.1037568218679954
293,0.10344010148987735
294,0.10327607144009081
295,0.10319800152561968
296,0.10373059041066682
297,0.1030854877242182
298,0.10246716556627163
299,0.1024324874670381
300,0.10255400588432623
301,0.10240671560454076
302,0.10278939329344962
303,0.10377349218212606
304,0.10418064305618144
305,0.10430958041043344
306,0.1038596578105503
307,0.10365216562129978
308,0.10363820534030727
309,0.10271670974266647
310,0.10243008336697923
311,0.10236095831938005
312,0.10236355763209537
313,0.1020732784408272
314,0.10165277696889108
315,0.10185308227456927
316,0.1014131669955014
317,0.102090883829286
318,0.10269407949872937
319,0.10227289517547004
320,0.10248249071680289
321,0.10205613939025504
322,0.10224890888981673
323,0.10260039059447634
324,0.10218852151746204
325,0.10232835387570843
326,0.10246635042473541
327,0.10252750348608076
328,0.10279751805866104
329,0.10295549173716612
330,0.10332807352749025
331,0.10331929803437753
332,0.10348402408254233
333,0.10374066186689217
334,0.10367178055116127
335,0.10400895371259979
336,0.10416412661273836
337,0.10426967122971617
338,0.10373348992007617
339,0.10357199312094727
340,0.10411061228076111
341,0.10361192417823813
342,0.10305712186709233
343,0.1027332490391897
344,0.10358223206168714
345,0.10354654463857087
346,0.10367899289187496
347,0.10370662123373185
348,0.10388931537041993
349,0.10391714189383326
350,0.10411416602670794
351,0.10431713860517422
352,0.10374461413579297
353,0.10382923753104012
354,0.10324383471347154
355,0.10278100842777427
356,0.10246435693988384
357,0.10282994784792526
358,0.10355076397550342
359,0.10348244492792102
360,0.10356636406108449
361,0.10373692939690987
362,0.10382003393780208
363,0.10404709256003215
364,0.10373828360119386
365,0.10411197959195605
366,0.10435281561742153
367,0.10400441169974142
368,0.1044116031846726
369,0.10362069860589422
370,0.10406013851307556
371,0.10340960867651754
372,0.10383043480618405
373,0.1040879029873336
374,0.10444068436413925
375,0.10463641680410435
376,0.10383835819778678
377,0.1039149594672129
378,0.10363149336286831
379,0.10373480789043112
380,0.10358163719336035
381,0.10406576697492458
382,0.10402583945808283
383,0.10410417126730803
384,0.10430018535657874
385,0.10355458347264664
386,0.10350303147670988
387,0.10344522858653095
388,0.10400201378757024
389,0.10281153319919942
390,0.10301670699100052
391,0.10383443253141958
392,0.1034938846549599
393,0.10316862280856448
394,0.10306734173617552
395,0.10298194508959463
396,0.1028107838738824
397,0.10282916980167017
398,0.10296919411879586
399,0.10303688466365761
400,0.10283293652369642


==> Proactively Control Privacy in Recommender Systems (TOIS)_arXiv/figs/s8_normal_smooth9.csv <==
x,y
1,0.019639581441879272
2,0.02258872613310814
3,0.024739032611250877
4,0.0266895541921258
5,0.029432322774082424
6,0.029662223482504486
7,0.031226568810082973
8,0.03131927741343156
9,0.0338728068868015
10,0.0353692368656123
11,0.03695153371897855
12,0.03810111330217885
13,0.039072176631689964
14,0.039870174959064336
15,0.040858229012573494
16,0.04212019928808635
17,0.042968732909997934
18,0.04379880454835948
19,0.04582580798892071
20,0.04609151071931025
21,0.046181550353393865
22,0.04546308172907762
23,0.04457162494808136
24,0.04372993193879454
25,0.044867302845252116
26,0.04602955583065679
27,0.04592687311765489
28,0.04795832788643483
29,0.049716152450715694
30,0.05034637394661474
31,0.05150965028805823
32,0.05128154537501893
33,0.05261332584699656
34,0.05250320473266242
35,0.051734046390228855
36,0.0508871521805883
37,0.05025187473790293
38,0.05072133659985463
39,0.05164853411615014
40,0.05174556421667445
41,0.052915747142703314
42,0.051081069716993846
43,0.049866342612371335
44,0.05094873821878328
45,0.05150377079377079
46,0.04956215165134821
47,0.049462872374742214
48,0.05086862679900734
49,0.05138877230806954
50,0.05265995366505213
51,0.05288150387821877
52,0.05366751271025792
53,0.05318522498789241
54,0.05310726989015469
55,0.053945007506351436
56,0.053846152573830575
57,0.054143384352332374
58,0.05399942718893828
59,0.05390672972456105
60,0.05398405610610981
61,0.054541314936488325
62,0.05620190527749907
63,0.05593864345591829
64,0.05528017445541828
65,0.056651619650161945
66,0.055862403357538594
67,0.05791033561037154
68,0.057239325761850215
69,0.0586725416064759
70,0.05780380522732436
71,0.05704427299372404
72,0.05760071683650061
73,0.055492650050445
74,0.05581576503383243
75,0.054380683619384085
76,0.05425087416345249
77,0.05531696055091355
78,0.05473140395066381
79,0.055743207183908586
80,0.05618638439246818
81,0.055591186671872184
82,0.05450460199065737
83,0.05558847084833144
84,0.05333469833606146
85,0.05420251139110621
86,0.05282901181077626
87,0.05472012269463241
88,0.05628598697155207
89,0.05627863936575791
90,0.057160558548145356
91,0.05712509616903024
92,0.05751802852474055
93,0.05621900071849585
94,0.05570869328215862
95,0.05563169693918655
96,0.05497026794527438
97,0.05388961452282488
98,0.055039990407559455
99,0.054111206274330484
100,0.05670101753571617
101,0.05742745156615067
102,0.0602205154794075
103,0.059320542886640244
104,0.05854905799757148
105,0.05881189954934154
106,0.05904833140365154
107,0.060340355298446446
108,0.0601606708421053
109,0.06191082298640086
110,0.06069956608012623
111,0.061286566889840126
112,0.0618294856577138
113,0.06217954143545209
114,0.06124601663346152
115,0.06057856627877111
116,0.059772010358353445
117,0.05924948443071245
118,0.060171224675442565
119,0.05932187296616953
120,0.05825731872917343
121,0.05994801344932135
122,0.06058782523090556
123,0.06044692264689429
124,0.06089459478879055
125,0.060558832019782786
126,0.06161762818415468
127,0.06185712481784378
128,0.06047888232988913
129,0.06112580120911716
130,0.06149932700708972
131,0.06201914660616636
132,0.06410136189297366
133,0.06595629259558494
134,0.06427343164037444
135,0.06287777475253442
136,0.0635734816050741
137,0.06463922586943623
138,0.06637949818586632
139,0.06634228295876375
140,0.06377598673218898
141,0.06493925851685774
142,0.06539790304395232
143,0.0665097509791792
144,0.0651307195398516
145,0.06560326054453611
146,0.06689638511621737
147,0.0658509916777949
148,0.06718212917884056
149,0.06761652429795144
150,0.06640909194853196
151,0.06364374306714198
152,0.06301615302487308
153,0.06304290739945258
154,0.06282540573106722
155,0.064357405871986
156,0.06532089424506306
157,0.06615052085258495
158,0.06754758025233089
159,0.06557459889373904
160,0.06579237885941618
161,0.06570793352427678
162,0.06620414848836598
163,0.0673339818034679
164,0.06839170790738854
165,0.06913920256817632
166,0.06876521345964932
167,0.0700828667312133
168,0.06874808616899858
169,0.06796449152347514
170,0.06816399077520134
171,0.06732668486188675
172,0.06639755337194346
173,0.06567810462792882
174,0.0667849777956024
175,0.06572785739474432
176,0.06751480636930111
177,0.06650745552422682
178,0.06679554818548632
179,0.06734063212702757
180,0.06817365051475244
181,0.06550501945168147
182,0.06584016155496569
183,0.06471774544979929
184,0.06481774359940706
185,0.06548209750651615
186,0.06618278039097157
187,0.06635910775601297
188,0.06680444559162346
189,0.0669252031806602
190,0.06846199218304401
191,0.06879915550832252
192,0.07098406483665974
193,0.07191063177528266
194,0.07190106179066554
195,0.07062309301568319
196,0.0703284582496278
197,0.07212484696512753
198,0.07232053565089702
199,0.07165646392498731
200,0.07154975165481257
201,0.07231372069914538
202,0.07267520774840772
203,0.0727344039032411
204,0.07430795800234836
205,0.07315481652211513
206,0.07477695002607733
207,0.0743815310697457
208,0.07449815790957517
209,0.07490899894630587
210,0.07598841027017542
211,0.07581406386729575
212,0.07634370000991073
213,0.07568097908943457
214,0.07487781688257661
215,0.07432843978421039
216,0.07480199100270403
217,0.07649289186323761
218,0.07708349703721773
219,0.0771707427111796
220,0.07638569458790406
221,0.07716672376812504
222,0.0769902967454881
223,0.07517060441153264
224,0.0751641635809274
225,0.07477476847594364
226,0.0754848873832111
227,0.07474285717770021
228,0.07709837501613404
229,0.07826872285039518
230,0.07663877560941541
231,0.0755791195116773
232,0.07705227907440079
233,0.07793543451375676
234,0.07890843865287524
235,0.07795820847462615
236,0.07873186587075294
237,0.07808636309605749
238,0.07747984765680352
239,0.0786474459354137
240,0.07797435191131127
241,0.07951763138344728
242,0.0795957612857596
243,0.07871605690110112
244,0.07965979786922084
245,0.07811338659116221
246,0.07860148360719019
247,0.07880188221087814
248,0.07875324139908636
249,0.07802109509631114
250,0.07927009767226084
251,0.07929378425417874
252,0.07887324028019786
253,0.07924134060267818
254,0.07823597438208055
255,0.07790630799894147
256,0.07882020243136238
257,0.08000430942888395
258,0.0782490087865174
259,0.07986240506038489
260,0.08218679207443079
261,0.08163545916568232
262,0.08137126988253884
263,0.07956536018325591
264,0.07962838995582197
265,0.07926884983294905
266,0.07914258117360205
267,0.08160129926993547
268,0.08138789602274386
269,0.08201830269236583
270,0.08208551196461217
271,0.08208930884187188
272,0.08046067039118499
273,0.08009621527743004
274,0.07985143760101493
275,0.08216661422780003
276,0.08179335632321993
277,0.0816611148869791
278,0.0812677195330678
279,0.0828514509493308
280,0.08381518391616911
281,0.08497366906268392
282,0.08463497177716786
283,0.08533426120242502
284,0.08556298757518255
285,0.08640477593175999
286,0.08536855833619027
287,0.08565053007205595
288,0.08933616052150968
289,0.08941265079450825
290,0.08693913265829281
291,0.08955919424979386
292,0.08976273250837771
293,0.08885159801476879
294,0.08841095978945807
295,0.08849325506326838
296,0.08848630617651895
297,0.09017448035413225
298,0.08999098531187355
299,0.0881474862257908
300,0.08724175763967068
301,0.08874759411372928
302,0.0888536170323925
303,0.08907456206085415
304,0.0887109362197113
305,0.08956160602976608
306,0.0886437658191597
307,0.08833754259832581
308,0.08939689053733241
309,0.09113348263775489
310,0.0897877602721022
311,0.09040785184008775
312,0.08906930625888315
313,0.08919843158530541
314,0.0896188024110259
315,0.08940964967846823
316,0.08996983347094016
317,0.08918119425555429
318,0.0870297047941121
319,0.08714277015163593
320,0.08914605125219309
321,0.08647256764260546
322,0.08522347515065326
323,0.08505315025364328
324,0.0846293697331694
325,0.08533658351668841
326,0.08716172515901142
327,0.08947179725365831
328,0.09188548783001596
329,0.0925225062030908
330,0.09055738459751218
331,0.08883550668411144
332,0.08822089422928711
333,0.0888392670975991
334,0.08827612719179999
335,0.08782115508236121
336,0.08834344010756283
337,0.09038515190368178
338,0.09095455154852822
339,0.09157080452212771
340,0.092171835904441
341,0.091206631516029
342,0.09331080522055288
343,0.09456784685774022
344,0.0935234978227917
345,0.09288567195198867
346,0.09444337686772883
347,0.09390308127590186
348,0.09487555994798093
349,0.09364359892197861
350,0.09346956968416345
351,0.09463660308816647
352,0.09420680751590682
353,0.09559515938331561
354,0.0950664981469799
355,0.09448327013241849
356,0.09448198427308442
357,0.09368477865650214
358,0.09413415585095247
359,0.09512202347041274
360,0.09355692629266774
361,0.09449843747242385
362,0.094147107149578
363,0.09495696080811339
364,0.09428726124543711
365,0.0944107181231269
366,0.09375623074770768
367,0.09426137841583013
368,0.09511717069304632
369,0.09492788456222397
370,0.09295181029147787
371,0.09365262025392249
372,0.09409101322707111
373,0.09358913837745703
374,0.09355634798593744
375,0.09526829957950791
376,0.09526690578450574
377,0.0941042287885232
378,0.09489220458916575
379,0.09600074361549392
380,0.09663159642326749
381,0.09626726800538227
382,0.0953429705888372
383,0.09599370288762522
384,0.09660853395980364
385,0.09779744327177196
386,0.09674697798588505
387,0.09754902808754412
388,0.09622905497749538
389,0.0963876479417076
390,0.09654426651149901
391,0.09782419720545332
392,0.09874924155403603
393,0.09930333613451804
394,0.09837864818361239
395,0.10019249751138838
396,0.10016318664522307
397,0.09902710621569756
398,0.09902312000108543
399,0.10144588252466426
400,0.1006332485427991

==> Proactively Control Privacy in Recommender Systems (TOIS)_arXiv/figs/s8_sen_smooth9.csv <==
x,y
1,-0.7171570658683777
2,-0.7160696804523468
3,-0.7147831100225448
4,-0.7192305783629417
5,-0.7203148657262325
6,-0.7153686035436391
7,-0.7213860287155508
8,-0.7225031435983598
9,-0.7215965849605697
10,-0.7169287737412002
11,-0.7204725923719477
12,-0.7245312138720577
13,-0.7237839702657662
14,-0.7293335918091359
15,-0.7298880449088773
16,-0.7322551457124078
17,-0.7330821914706043
18,-0.7346013095885585
19,-0.7297757244327727
20,-0.7289807119565365
21,-0.7319683419403873
22,-0.7397767055097916
23,-0.7419191790876118
24,-0.7451844388178583
25,-0.7480718410549995
26,-0.7453075811152252
27,-0.7481145827369027
28,-0.7517714889403699
29,-0.7506170444092023
30,-0.7499460255266012
31,-0.748467082544635
32,-0.7473489237706097
33,-0.748153566677591
34,-0.7518752449982353
35,-0.7429187149613787
36,-0.7458076820501408
37,-0.7438043247814824
38,-0.7422263167341814
39,-0.7418193526900052
40,-0.7392445422264551
41,-0.7377689317213847
42,-0.7402210505617279
43,-0.7371895615887003
44,-0.7340097818939111
45,-0.7407384509594639
46,-0.7425043518619001
47,-0.7430370749780172
48,-0.7409649939908356
49,-0.742858474097291
50,-0.7442237657084817
51,-0.7482719291843254
52,-0.7456647994754265
53,-0.7424472846958832
54,-0.7427113245463784
55,-0.743201648342885
56,-0.7417578176989652
57,-0.7422521421016304
58,-0.7419315435321076
59,-0.743612616464282
60,-0.7448692284865245
61,-0.736783250824487
62,-0.736514125456699
63,-0.7345019407781557
64,-0.7341280902367171
65,-0.7272123806126121
66,-0.7260377090377095
67,-0.723004747736676
68,-0.723626914001903
69,-0.7224732539451728
70,-0.7210075886306115
71,-0.7251762835315122
72,-0.7269010205386209
73,-0.7287399106608148
74,-0.7296951115178747
75,-0.7206986993593887
76,-0.7238776192107422
77,-0.7268159304593762
78,-0.7293093306900347
79,-0.7252987417353348
80,-0.7233266287541231
81,-0.717978518023715
82,-0.7185159392487636
83,-0.7198877394793894
84,-0.719513791257006
85,-0.7243231691007572
86,-0.7253855607287369
87,-0.7279787488022104
88,-0.7272106373821486
89,-0.7258225290043464
90,-0.723133570676742
91,-0.7213971496156139
92,-0.7259578836439207
93,-0.722100293559863
94,-0.723525502612919
95,-0.7186526641226385
96,-0.7167304502406633
97,-0.7084583532642349
98,-0.7067850254623017
99,-0.7145699998123575
100,-0.7178613788232023
101,-0.719164190859629
102,-0.7177562876084744
103,-0.722331794816789
104,-0.7206247860657009
105,-0.7250924123346953
106,-0.722505671949996
107,-0.7226451127277138
108,-0.7259749193679979
109,-0.7283890801392516
110,-0.7287360809197296
111,-0.7350313826158884
112,-0.7337915566940822
113,-0.7307653368156897
114,-0.7287291056491506
115,-0.7253365486780619
116,-0.7199506077098681
117,-0.7216858011121601
118,-0.7162218458922253
119,-0.7155530781273436
120,-0.7145038006357305
121,-0.7103377900408464
122,-0.7098373581665836
123,-0.7027519651977494
124,-0.7022493876869924
125,-0.7085085330476267
126,-0.7078518883648428
127,-0.7072244360681993
128,-0.7047784812423548
129,-0.7046982485508586
130,-0.7079245184471308
131,-0.7053336263844459
132,-0.7033804262711782
133,-0.7014431779117148
134,-0.7029462836263265
135,-0.7068885489175635
136,-0.7077931276443526
137,-0.7065344910159342
138,-0.7132582181991308
139,-0.7140679998071047
140,-0.7098705806914913
141,-0.7127649699375583
142,-0.7117540283255774
143,-0.7061929562616049
144,-0.701941173576805
145,-0.7013598274917838
146,-0.7032131843326781
147,-0.6948425733350182
148,-0.6945180740924892
149,-0.6958212060009435
150,-0.6973470272667701
151,-0.7055747171086814
152,-0.7012319141485761
153,-0.6986418343059841
154,-0.7088880994742475
155,-0.710853838219526
156,-0.7033359318622492
157,-0.7002166190429219
158,-0.7028816829935034
159,-0.6997558317317354
160,-0.7022725023389268
161,-0.7057910273278125
162,-0.7031340041581722
163,-0.7094366227528988
164,-0.7106324918515866
165,-0.7170297820074009
166,-0.7153263615401965
167,-0.7124193662553174
168,-0.7071084815993139
169,-0.7096043323338833
170,-0.7117643560344702
171,-0.7155583684481436
172,-0.715223978594296
173,-0.7187100505548889
174,-0.7164591719852247
175,-0.7214055928718768
176,-0.7139276331482878
177,-0.7104318200783626
178,-0.7032330446752932
179,-0.7038772714119875
180,-0.6930905054791322
181,-0.6894135180816248
182,-0.6860281083320255
183,-0.6829515624047526
184,-0.6876207704545149
185,-0.6907432539940854
186,-0.6965681132985038
187,-0.6988367036562755
188,-0.6891719337327714
189,-0.6827339621803256
190,-0.6864628159184241
191,-0.6793745007973
192,-0.6842992705280558
193,-0.6840321781195678
194,-0.6844677295050751
195,-0.686717048206484
196,-0.6758625521527728
197,-0.6733428312182725
198,-0.6738807445323737
199,-0.6747300105294232
200,-0.6707758137882331
201,-0.6742586102456373
202,-0.675348425481068
203,-0.6734341125846031
204,-0.671343327268373
205,-0.672410119209657
206,-0.6784942704146831
207,-0.6799273691510316
208,-0.6879082145036897
209,-0.6914221306212223
210,-0.6901760571808346
211,-0.6928763097772653
212,-0.6921747719868709
213,-0.6968787666223666
214,-0.6975814303215344
215,-0.6912643671443461
216,-0.6987477088341474
217,-0.7052141020628236
218,-0.7078785052835127
219,-0.7081312731748086
220,-0.6999084707360205
221,-0.6981677254671517
222,-0.699402645883083
223,-0.6979580184731957
224,-0.6955747241599032
225,-0.6931052477499249
226,-0.687830931366122
227,-0.6872679887002434
228,-0.6833865372346991
229,-0.6806907112604815
230,-0.6706690658813511
231,-0.6701331975775178
232,-0.6694392123267545
233,-0.6702598475020075
234,-0.6675993927658449
235,-0.6647290702170894
236,-0.6624716265952675
237,-0.6594002792795977
238,-0.6531186058724356
239,-0.6535166878644615
240,-0.6478660862872591
241,-0.6500906969216099
242,-0.6478673361337153
243,-0.6494125016864509
244,-0.6576689918341969
245,-0.6554926788362325
246,-0.6572650452452118
247,-0.6608828228709592
248,-0.657825230538621
249,-0.6577679386554132
250,-0.6684537474052283
251,-0.6670879850151694
252,-0.6666072126653096
253,-0.664215640702215
254,-0.6578532843098346
255,-0.6542079855476591
256,-0.6504609354860877
257,-0.6485602648729648
258,-0.6404071025557427
259,-0.6370809351659217
260,-0.630285746627128
261,-0.6235567809102617
262,-0.621099938239844
263,-0.615114035564236
264,-0.6085672459223022
265,-0.5992213262216582
266,-0.5978063916948141
267,-0.5882543303775818
268,-0.590515456635478
269,-0.588451560174277
270,-0.5850965164615368
271,-0.5864739581209709
272,-0.5813631979461571
273,-0.5765289933534915
274,-0.5766913715945889
275,-0.5857940754843244
276,-0.5770400978522738
277,-0.5736382321176445
278,-0.5690048321179314
279,-0.5691623613916424
280,-0.5797856800868441
281,-0.568395225982159
282,-0.5709913332286086
283,-0.5680395804961866
284,-0.5651946404385876
285,-0.5635578458435814
286,-0.5661127887601388
287,-0.5629729976446687
288,-0.5604445412926011
289,-0.5589718289827228
290,-0.5597534717012871
291,-0.5617424554427948
292,-0.5494177496552902
293,-0.539422397862712
294,-0.5407787308551426
295,-0.5359245966783961
296,-0.5294816432218373
297,-0.539412588282283
298,-0.5468729410205982
299,-0.5491757220299276
300,-0.5551148795727997
301,-0.5623561689535477
302,-0.5533975317430226
303,-0.5560542065815683
304,-0.5581827866062423
305,-0.5475560939632268
306,-0.5492875441601048
307,-0.5386150328537974
308,-0.5455649597842532
309,-0.5441153976379964
310,-0.5385374516003549
311,-0.5364919981139797
312,-0.540047807763031
313,-0.5356899827152587
314,-0.5353097316113201
315,-0.5426701840597767
316,-0.5399807575498562
317,-0.5400099530656225
318,-0.5358822859679836
319,-0.5437980041523437
320,-0.5391497593182022
321,-0.5418100340119923
322,-0.5378239020364217
323,-0.5440246997466742
324,-0.5406411294511908
325,-0.5358091060255724
326,-0.5366751131953083
327,-0.5374970952458336
328,-0.5391432869244057
329,-0.5345989579983149
330,-0.5368052883470888
331,-0.5408234921268972
332,-0.5385384971355515
333,-0.536380059819381
334,-0.5273518716999536
335,-0.5358796497322897
336,-0.530245874536435
337,-0.5368767448178532
338,-0.5336401165644767
339,-0.5288125158358016
340,-0.5308491838879941
341,-0.5224122988797031
342,-0.5188312638655426
343,-0.5227727570106198
344,-0.524129147348071
345,-0.5171190396105632
346,-0.5197438623150037
347,-0.523044969943748
348,-0.5282737847932453
349,-0.5295179817171343
350,-0.5279159843705399
351,-0.5196149766250523
352,-0.5262528258386915
353,-0.5215011207303701
354,-0.5179459692276686
355,-0.5120795793447348
356,-0.5096318775814879
357,-0.5038240958215691
358,-0.5106233426000384
359,-0.5207167149840928
360,-0.5206436468296471
361,-0.5160162973225018
362,-0.5262011701899677
363,-0.5271852447126427
364,-0.5245266169489132
365,-0.519363919810716
366,-0.5090102999653789
367,-0.5061611905020212
368,-0.5094751215864779
369,-0.5134336677392926
370,-0.5121771687746589
371,-0.5172885830235968
372,-0.5147203393309554
373,-0.5093612182911551
374,-0.5130321123101994
375,-0.5095975671319978
376,-0.5105246133305564
377,-0.5123887860802949
378,-0.5096071008468992
379,-0.5085206726454491
380,-0.5047682195242758
381,-0.5006581606867774
382,-0.4973308261397061
383,-0.49542239750885164
384,-0.48095234136697523
385,-0.48342847139463013
386,-0.4877516208066808
387,-0.48628385466107127
388,-0.48053291083963273
389,-0.4759563592814644
390,-0.4875814963349617
391,-0.48946224292834845
392,-0.5005433437888644
393,-0.4990147183237811
394,-0.5025817838220304
395,-0.4947599131085133
396,-0.49601316674509544
397,-0.49369566640817136
398,-0.4959796220203907
399,-0.501332713676155
400,-0.5023996235543433

==> figs/1_normal_smooth9.csv <==
x,y
1,0.03753887116909027
2,0.03692880310118198
3,0.0371069922670722
4,0.03879073728248477
5,0.038753577418252826
6,0.03983389326673001
7,0.04153954488403722
8,0.04248218687504939
9,0.042947973628018006
10,0.04308816938326392
11,0.04513208030514986
12,0.046812051166770494
13,0.049857917692969114
14,0.05016631105546046
15,0.05265361042920252
16,0.054611555982561406
17,0.05545726619565323
18,0.05672917994025798
19,0.059716499437363006
20,0.06236920647871887
21,0.0639302512382185
22,0.064951728764896
23,0.066476283356897
24,0.06738025878550287
25,0.0686208585025222
26,0.06857866234672226
27,0.06973380166672609
28,0.07026417912587174
29,0.07036400984118565
30,0.071211752149971
31,0.07171191813365668
32,0.07328063063457058
33,0.07455312442154687
34,0.07505131421718897
35,0.07500683657736094
36,0.07524054624805311
37,0.07582047472747677
38,0.07722813389020426
39,0.07793200017199453
40,0.07900322900282326
41,0.0798771523779659
42,0.08105355963224427
43,0.08097001804513564
44,0.08133786449077275
45,0.0811724091700543
46,0.08168257550583742
47,0.0819992485003453
48,0.08200773781747653
49,0.08179341125080913
50,0.08216226504078444
51,0.0823437309786463
52,0.08270827038807729
53,0.0831110024785077
54,0.08296653726712543
55,0.08324542208625982
56,0.08305818793875673
57,0.08309040404292374
58,0.08310352283953812
59,0.08322813974236715
60,0.08376118942870439
61,0.08387542132830984
62,0.08388896388676495
63,0.08407570811688958
64,0.08393069782179646
65,0.08330172459771085
66,0.08261860156497224
67,0.08233410934603985
68,0.08256534326073625
69,0.08279123608467369
70,0.08230065662441302
71,0.08234972678522154
72,0.08175556218236582
73,0.08276495208391454
74,0.08345511215968943
75,0.08407347716132417
76,0.08459030971443308
77,0.08475095974369931
78,0.08498530265954811
79,0.08463936606586885
80,0.08485803880877117
81,0.08461845334100859
82,0.0846622459506524
83,0.08455301574607482
84,0.08491295875674298
85,0.0846360926470084
86,0.08439116370447781
87,0.08374906800778187
88,0.08390303229622373
89,0.08472366132139263
90,0.08476857913552907
91,0.08540706774311531
92,0.08564617431805076
93,0.08617205423097797
94,0.08592941464764763
95,0.08567447306319674
96,0.08581091470960915
97,0.08511579490403062
98,0.08538337758213037
99,0.0854698162766971
100,0.08501441477173667
101,0.08515156163365335
102,0.08508367184034608
103,0.08542914697436949
104,0.08525728144265825
105,0.08522975779787553
106,0.08544355783357488
107,0.08487550529981494
108,0.08459790748189247
109,0.08445526765433273
110,0.08445319181663383
111,0.08487680908425976
112,0.08550032099829015
113,0.08520428720783499
114,0.08463597640697336
115,0.08440743397448221
116,0.08424793342447662
117,0.08335676261511192
118,0.08336898209506344
119,0.08284413312543099
120,0.08340056310297846
121,0.08336835715355098
122,0.08361658853156823
123,0.0832937976884555
124,0.0841023873836736
125,0.08512112959184708
126,0.08506177482567842
127,0.08457389728035881
128,0.08471320202177485
129,0.08504873183571446
130,0.08485909402850104
131,0.08463551566436439
132,0.08439515202135935
133,0.08512365521989251
134,0.08459069611431944
135,0.0843419360977571
136,0.08455622892339475
137,0.08507014245473843
138,0.08484550727024824
139,0.08499254729701713
140,0.08479036342817815
141,0.08432807357655411
142,0.08464717490863602
143,0.0846064407234651
144,0.0856171438341077
145,0.08580923505825423
146,0.08582644919934233
147,0.08615465844019378
148,0.08560156867811791
149,0.08649659793892245
150,0.0857321461259014
151,0.08593690903949915
152,0.08589048098297278
153,0.08618645141218328
154,0.08600929471577011
155,0.0857034810727072
156,0.08590363234387925
157,0.0859555797586479
158,0.08550806762066229
159,0.0851916976686127
160,0.08532926809035007
161,0.0854477855972254
162,0.08512213811979924
163,0.08491957323884577
164,0.08404898170055995
165,0.08410256674965069
166,0.0840359403587566
167,0.08340092887555237
168,0.08407291373677261
169,0.08433192537189015
170,0.08447252347434003
171,0.08436400265423452
172,0.08446394492025372
173,0.08421825696976658
174,0.0839550889726133
175,0.08431287084779002
176,0.08411931819999985
177,0.08425966495828127
178,0.08492596755525138
179,0.08422346913904546
180,0.08453009951791703
181,0.08447288658036178
182,0.08430146294069338
183,0.08465821177272839
184,0.0849988367901043
185,0.08601731792799794
186,0.08628741340975908
187,0.08547658342547071
188,0.08546882675671742
189,0.08458497798369079
190,0.08499456726842299
191,0.08464396327733852
192,0.08458410796522967
193,0.08419336986839657
194,0.08386764552265302
195,0.08423962929311302
196,0.08451360677298522
197,0.08494311315968589
198,0.08523325466950199
199,0.08578618252729887
200,0.08562932656218572
201,0.08618172850617734
202,0.08618255194791227
203,0.08623930502028528
204,0.0862329477497154
205,0.08653310085191253
206,0.08648344035316041
207,0.08698753331931111
208,0.08638429103641221
209,0.08660678453757026
210,0.08723057184380584
211,0.08703747278835439
212,0.08672169047343191
213,0.08668371243251076
214,0.08659952315365711
215,0.08682167022832131
216,0.0863129734045973
217,0.08663512295902168
218,0.08573841923255082
219,0.08582670724789819
220,0.08607079896092881
221,0.08623453583801212
222,0.08597785255149981
223,0.08539922330530865
224,0.0862849902548109
225,0.08657885728219579
226,0.08616421047991005
227,0.0855533533466949
228,0.0865876245355392
229,0.0866159350743101
230,0.08624999830754453
231,0.08604170778064597
232,0.0864375418305576
233,0.08633443437935533
234,0.08667978620161076
235,0.08672975950505847
236,0.08683129432558878
237,0.08662770196282742
238,0.08593367789224277
239,0.08600099462898514
240,0.08658853541581578
241,0.08620190206857395
242,0.08620307520352488
243,0.08564553864588753
244,0.08565242476275935
245,0.08613106134842075
246,0.08583957573750826
247,0.08601404089611064
248,0.08648982890440188
249,0.08637621773475256
250,0.08621042689556342
251,0.08669447723812874
252,0.0865561283271344
253,0.08627759814031406
254,0.08672981619627014
255,0.0864277846496469
256,0.0863624349428266
257,0.08583587499198761
258,0.08530826650623184
259,0.08564727260974378
260,0.08522091586268542
261,0.08553216483184634
262,0.08602703400840406
263,0.08576931317201296
264,0.08710917689994907
265,0.08702844701942147
266,0.08713243519726105
267,0.08687028913613594
268,0.08644502054676208
269,0.08630023769460433
270,0.08592382554938478
271,0.08571270169076398
272,0.08615250642231471
273,0.08611091081915528
274,0.08541521076516714
275,0.0859315773322261
276,0.08617766399449794
277,0.08638412832558175
278,0.0861271895111205
279,0.08687311579054015
280,0.08721586170135812
281,0.08769736754005142
282,0.0876193194130509
283,0.08794075386578878
284,0.08834842491318322
285,0.08844157366308156
286,0.08744990281777903
287,0.0871835853384494
288,0.08744235835014813
289,0.0868521645802769
290,0.08691223697112616
291,0.08684597599130824
292,0.08668693993349631
293,0.08595349351042295
294,0.08601261341101334
295,0.08580168706351285
296,0.08565448780811219
297,0.08556633645257106
298,0.08557655472124294
299,0.08568124078421005
300,0.08581376763619371
301,0.08582437359485676
302,0.085593891053143
303,0.08526762894577639
304,0.08600796823311022
305,0.0855755476469532
306,0.085249115674025
307,0.08487732155471402
308,0.08490164154782318
309,0.08506250447643776
310,0.08447073906612079
311,0.08512506791906072
312,0.0852222508992837
313,0.08537514732534464
314,0.08563932308186391
315,0.08618012394275634
316,0.08658501201063128
317,0.0864139216529405
318,0.08632956004623256
319,0.08566941818431331
320,0.08626420051606279
321,0.08627498672084613
322,0.0861119980425531
323,0.08596688701011786
324,0.08670094037024423
325,0.08707266754479627
326,0.08678469470058162
327,0.08654911959988724
328,0.08681621979018614
329,0.08689301830834656
330,0.0871578383949981
331,0.08725789667733783
332,0.08731755746813065
333,0.08717581451009017
334,0.08743379551235111
335,0.08742291141804998
336,0.08785442256263147
337,0.08844634363053368
338,0.08846213342843764
339,0.0885079138466565
340,0.08842419382830098
341,0.08827188056915672
342,0.08781577669569557
343,0.08783913498808776
344,0.08816650073847027
345,0.08788771385956572
346,0.08816129897542685
347,0.08742448032952449
348,0.08675640157810242
349,0.08730719237284117
350,0.08630097879847513
351,0.08581795743597113
352,0.08571581722640302
353,0.08601428805002545
354,0.08627462078519739
355,0.08637550120998691
356,0.08680589850648585
357,0.08691414912853547
358,0.08665404293221748
359,0.08660387983872757
360,0.08682986042756675
361,0.08732982523911154
362,0.08774575261181256
363,0.0880126245430618
364,0.08765518703563596
365,0.08737717007252799
366,0.08775122926819229
367,0.08772220953870925
368,0.0872972748688082
369,0.0868353262851733
370,0.08652700918705149
371,0.08683651481083825
372,0.08630455101142938
373,0.0864155842180009
374,0.08723636522724824
375,0.08720310453922686
376,0.0876786992640895
377,0.08734772896989605
378,0.08774851601920504
379,0.08742183677794318
380,0.0869419789234559
381,0.08666351430890801
382,0.08642447212288834
383,0.08622765885844877
384,0.08624431130637274
385,0.08615671891584586
386,0.08691899894429378
387,0.08645726593214093
388,0.08656936304460004
389,0.08679713532349499
390,0.08684220142681329
391,0.0864001756386661
392,0.08679816831440063
393,0.08606826850137411
394,0.08599750329579084
395,0.08543094884924743
396,0.08518778882836688
397,0.08478200825228144
398,0.08483966120040878
399,0.08491301919182954
400,0.08426715926969783

==> figs/1_sen_smooth9.csv <==
x,y
1,-0.6445173621177673
2,-0.6584353148937225
3,-0.6777653127908706
4,-0.6667845395207405
5,-0.6521763098537922
6,-0.6371559344798325
7,-0.6077277877691387
8,-0.5925230519857704
9,-0.5723113957244187
10,-0.5352050819872048
11,-0.5045112737010324
12,-0.479067108153439
13,-0.4535619015566735
14,-0.4282970826392378
15,-0.39741434608981063
16,-0.36791674380080447
17,-0.34312211946764476
18,-0.3162116823445459
19,-0.2885286321059495
20,-0.26065058423420456
21,-0.2391301370859802
22,-0.21394481976634205
23,-0.2008610588592822
24,-0.18547937026165737
25,-0.16295130774864092
26,-0.14344351716776374
27,-0.12403908463960603
28,-0.11098544969167455
29,-0.09873456421350965
30,-0.09309148300756988
31,-0.08217658762547353
32,-0.07311838565241974
33,-0.06397671615754082
34,-0.06204955979294641
35,-0.04924093145823834
36,-0.04199881684359632
37,-0.03859491681972195
38,-0.029279911466709222
39,-0.02387222106600235
40,-0.015787832784751925
41,-0.00952378691562999
42,-0.002484803554376861
43,0.0030583667096845193
44,0.006394793674709071
45,0.01167132079782635
46,0.017842849673472792
47,0.0204636664673474
48,0.025712171478699433
49,0.029696942225364554
50,0.03362365590506885
51,0.037264090272552605
52,0.039855437570303826
53,0.04177015797211839
54,0.044404677533335504
55,0.04710087506463559
56,0.04919166486105708
57,0.051104743367207536
58,0.053073476182615
59,0.054170605922217875
60,0.05562745322389219
61,0.05711937358620298
62,0.05848733181335806
63,0.05943299169461381
64,0.06005113349962638
65,0.060753935813382925
66,0.06181441551996082
67,0.06270869722860584
68,0.06318995565978464
69,0.06366458723671237
70,0.06412832236045897
71,0.06442040990967422
72,0.06422139890055838
73,0.06492511052245781
74,0.06544502036292749
75,0.06564781030880866
76,0.06613334531367532
77,0.06647918163043896
78,0.0664473648813603
79,0.06660863467579224
80,0.06684466190807645
81,0.06696190375989042
82,0.06687768419598367
83,0.06681992444409274
84,0.0671220280201436
85,0.06745737485330112
86,0.06704147778964764
87,0.06681631242945843
88,0.06655327292425978
89,0.06685656364688469
90,0.06743801435168857
91,0.06738047495785006
92,0.06764895047517998
93,0.06755031638537988
94,0.06749430218215416
95,0.06822884755321411
96,0.0682108760802871
97,0.06827227198442155
98,0.06796194469952882
99,0.0684804612936762
100,0.06877854566653255
101,0.06816130296182349
102,0.06898712515048726
103,0.06935813783895263
104,0.06940525033436377
105,0.06968553148235822
106,0.06936321585648607
107,0.06902951013392225
108,0.06908898959767236
109,0.06925507331083489
110,0.06905336553624516
111,0.06958345360849422
112,0.0698981899377178
113,0.06973850891200938
114,0.07006517051346514
115,0.06951191498655748
116,0.06952329850630765
117,0.06898725965413574
118,0.06907937322968058
119,0.06899685020667742
120,0.06904144753893403
121,0.0690024458159225
122,0.06896307806276233
123,0.06892385995480077
124,0.0694982655295073
125,0.06970295585230044
126,0.06984677413435325
127,0.07010176255701374
128,0.06937115169523708
129,0.0698340328957905
130,0.07005105025407102
131,0.06986733323487423
132,0.06985926371353372
133,0.06988622687641535
134,0.07034258418426295
135,0.07001127338241381
136,0.06999530153719344
137,0.07005774385256551
138,0.07037618151178641
139,0.06988615445081012
140,0.07055898220941678
141,0.07000740806703498
142,0.07014487034480033
143,0.07000145849347345
144,0.06998346033776014
145,0.0692778024055142
146,0.06931245040693093
147,0.06904672424612829
148,0.06892463496880283
149,0.06902201636037127
150,0.0690875276631197
151,0.06875471023077494
152,0.06853993756194168
153,0.0688075231547885
154,0.06844486359081264
155,0.0688156915902042
156,0.06898124663820358
157,0.06911705045810781
158,0.06915795304398038
159,0.06923837287444143
160,0.06900180643694045
161,0.06908320053723255
162,0.06904193682348847
163,0.06934594219514238
164,0.06969931145538545
165,0.0696635417940884
166,0.06907351146364234
167,0.06920342219076175
168,0.06902735744894999
169,0.06872660426778904
170,0.0689194329841433
171,0.06914929702253622
172,0.06923503268693222
173,0.06938691591263713
174,0.06963053111768575
175,0.06960434181574116
176,0.06949647110476907
177,0.06942193888224496
178,0.06968105077085496
179,0.06959577938322067
180,0.06950147858623124
181,0.06977651114490738
182,0.06932470213079849
183,0.06963685984049199
184,0.06950856448382697
185,0.06901119233224298
186,0.06883296890008603
187,0.06838120093597312
188,0.06802009630787378
189,0.06773337577511077
190,0.06750803236421231
191,0.0677360590778853
192,0.06831795914319744
193,0.06825643652690283
194,0.06830261311542539
195,0.06794483210097148
196,0.06838846724138016
197,0.06842457149242182
198,0.06852095479203599
199,0.06816636983543638
200,0.06844694433203342
201,0.0683935658716351
202,0.06839301302282723
203,0.0681018228612725
204,0.06828653174183226
205,0.06909072495288959
206,0.06872201648462395
207,0.06860342714585584
208,0.06883688578067172
209,0.06907757498971774
210,0.06864494795935291
211,0.06872459172013645
212,0.06879960374954264
213,0.0686314601623081
214,0.06923235794213976
215,0.06867558068312019
216,0.0688492534125758
217,0.06892848186775263
218,0.06850867351666882
219,0.06838807580568607
220,0.06836675361721112
221,0.06865603780086392
222,0.06889050205351907
223,0.06855153143228887
224,0.06876705080111443
225,0.06895150831198352
226,0.06892508871128253
227,0.06847020781132661
228,0.06847971346461548
229,0.06883724406198061
230,0.06874427981527503
231,0.06908977437631955
232,0.0690814218695462
233,0.06970069886226955
234,0.07030980510395321
235,0.0708170709569593
236,0.07084655486577807
237,0.07074460437626295
238,0.07118105486688603
239,0.07115331526688565
240,0.07087370964370814
241,0.07131076943113786
242,0.07102023742706522
243,0.07109496681789408
244,0.07090225165098771
245,0.07048842395850895
246,0.07065946536221097
247,0.0711259239342033
248,0.07061550185914808
249,0.07061102017017579
250,0.07034325770365335
251,0.06974971373522702
252,0.0693876690832772
253,0.0695612778217791
254,0.06948147937219129
255,0.0693528560509752
256,0.06964063042793907
257,0.06931428442353818
258,0.06906184327561986
259,0.06939997841679452
260,0.06938450845864473
261,0.06905806046235911
262,0.06916171593822555
263,0.06933205530069038
264,0.06946645785887627
265,0.07021011286544432
266,0.07030947095365192
267,0.0701907299716252
268,0.06973115707269113
269,0.07015291173604847
270,0.06968760105384339
271,0.0692893246926035
272,0.06912113622878481
273,0.06866070684243282
274,0.06863636797471977
275,0.06874619447413804
276,0.06851752570173492
277,0.06860666398019806
278,0.06865567571352019
279,0.0690292300858804
280,0.06906292799818889
281,0.0687272470925007
282,0.06909931421879713
283,0.06875816408339545
284,0.06920395723173087
285,0.06938013000359294
286,0.06967589911583207
287,0.06936108386602827
288,0.06989268198090937
289,0.0695987416906191
290,0.06990260767367777
291,0.06981063831532565
292,0.06951232283131392
293,0.06993278961315254
294,0.06996097729445547
295,0.06983154772974
296,0.06980946593812358
297,0.06982498481867835
298,0.06938134534655327
299,0.06929426777510328
300,0.06934149314297869
301,0.06947265788316996
302,0.06899910173774008
303,0.06879998298251848
304,0.06891847969678838
305,0.06878859688271105
306,0.06822928463902193
307,0.06832838066356883
308,0.0683274254912511
309,0.06805589220354338
310,0.06818494279470486
311,0.06800705786901512
312,0.06814129885755
313,0.06828489813258068
314,0.06860244494423107
315,0.06861303721438201
316,0.06875253967556672
317,0.06860641019445643
318,0.06849413180561649
319,0.06851418522785711
320,0.0689758319359178
321,0.06872587579797101
322,0.06831624667325967
323,0.06870095262359995
324,0.06917117756096797
325,0.0687440281047369
326,0.069105796063001
327,0.0689324218428627
328,0.06857590109674591
329,0.06850903612883501
330,0.06844194873432767
331,0.06875029707783864
332,0.06859401617796188
333,0.06902464036063223
334,0.06865730855389716
335,0.06864821142128957
336,0.06900416591321099
337,0.06915474336047174
338,0.06899060965209486
339,0.06933713773455573
340,0.06930877032488304
341,0.0696359851593648
342,0.06949935140921544
343,0.06913091495079282
344,0.06872673485674693
345,0.06878864828346581
346,0.06895615738867293
347,0.06894050537561092
348,0.0690657757134561
349,0.06956260091763654
350,0.06926189678938911
351,0.06908941776780837
352,0.06898766095544595
353,0.06871100814735023
354,0.06896134288545068
355,0.06877840746732607
356,0.06883845573030759
357,0.0685863577904956
358,0.06861462297284512
359,0.06817704530576386
360,0.06821841009276675
361,0.06882008321122139
362,0.06849291465016433
363,0.06843103281854596
364,0.06804080363093919
365,0.06794946914296543
366,0.0681883486394393
367,0.06791604166784652
368,0.06845912655197472
369,0.06893284755947791
370,0.068549940478825
371,0.06883782773496815
372,0.06882190149380661
373,0.06855443216580656
374,0.06852734399335242
375,0.06833987664428344
376,0.06795791966837934
377,0.06784559428503179
378,0.06812406754323896
379,0.06822228290881863
380,0.0683025258026673
381,0.06790209894557181
382,0.06798811556559249
383,0.06762312324340443
384,0.06797608111645549
385,0.06786379105757864
386,0.06794454801301233
387,0.06796283630925481
388,0.06788046903966127
389,0.06776605991326205
390,0.06749482555212764
391,0.06737719568332005
392,0.06710755386400195
393,0.06758232839508031
394,0.06726378510239578
395,0.06731374317267111
396,0.06790635961763773
397,0.06800564135735673
398,0.06762665664218762
399,0.06775725995060412
400,0.06730397148033924

==> figs/o16_normal_smooth9.csv <==
x,y
1,-0.006450346205383539
2,-0.005566277028992772
3,-0.004524487354792654
4,-0.0058289862931706
5,-0.004776634077588096
6,-0.00413885057982523
7,-0.0008731788711254492
8,-0.0006055332896154846
9,0.0003684746315739994
10,0.0011024271237697401
11,0.0031287661750179106
12,0.004897016836022875
13,0.005056391061006971
14,0.006189449042671013
15,0.008089738221996804
16,0.009808815127939385
17,0.010907964168188334
18,0.012644291862723853
19,0.016528301040718816
20,0.016871133163919923
21,0.01872379702211995
22,0.020563224675192643
23,0.019652578079194613
24,0.021159611204407323
25,0.023750318937726354
26,0.02488713497212011
27,0.02744938761851619
28,0.030240659021092325
29,0.030818683596926515
30,0.03445283117217801
31,0.037174992269185025
32,0.03631347958526626
33,0.03564488200946106
34,0.03719677418711889
35,0.0396539406351129
36,0.04231601682649968
37,0.046481460875394204
38,0.0473818787599703
39,0.049609179824450636
40,0.05180788236545833
41,0.05308125419337135
42,0.05517535286770983
43,0.05679282213115743
44,0.059966125323153
45,0.06142992964426558
46,0.06150733403301132
47,0.062476901459120736
48,0.06433227576085003
49,0.06467643604220216
50,0.06503388561792312
51,0.06808541665661755
52,0.06839417323638579
53,0.06973821808549387
54,0.07299208840417226
55,0.07669909477848434
56,0.07800454360799751
57,0.07930614691278423
58,0.08043969995946662
59,0.08298423657272139
60,0.08529270606744777
61,0.0859906792715951
62,0.08654145926914492
63,0.08661756766452085
64,0.0863719554479154
65,0.08705198959129144
66,0.08734590511575718
67,0.0875668923651163
68,0.08789325883343675
69,0.08742304262836151
70,0.08866107494222557
71,0.09010018286634179
72,0.09192516694243573
73,0.09319528972902139
74,0.09449781509457444
75,0.09640890090660824
76,0.09646827336248671
77,0.09689876234022006
78,0.09915226589578888
79,0.10059073991422506
80,0.10114951142827855
81,0.10185927265131639
82,0.10419341427008062
83,0.10439802558946384
84,0.1067765699481467
85,0.10695519864459332
86,0.10804979714661388
87,0.107488320436265
88,0.10893083095507555
89,0.10895639491042554
90,0.11069215683902257
91,0.11096021695820946
92,0.11255385426183157
93,0.11317202550917517
94,0.11526268067434117
95,0.1164896816832544
96,0.1182750312229444
97,0.11810582781497682
98,0.1196512794911627
99,0.12155916986642158
100,0.12292814878622778
101,0.1234884303331383
102,0.12421600146770549
103,0.1238223280639655
104,0.1257494478939062
105,0.12630908842546515
106,0.12713773389753197
107,0.1286974728712126
108,0.13038070773559968
109,0.12925370581875587
110,0.12837368814286898
111,0.1310305780303834
112,0.13201029474726542
113,0.133688477055948
114,0.13509719137256238
115,0.13554684576903187
116,0.13672006360454322
117,0.13717007248189714
118,0.1376458907895088
119,0.13670824957842825
120,0.13906993263621806
121,0.1406509515076251
122,0.14227628586554866
123,0.14238465021131344
124,0.14223288169572865
125,0.14274689708116753
126,0.1424954577144662
127,0.14218635355144854
128,0.1418705045703958
129,0.14035865302597675
130,0.1406236258362102
131,0.14210851346382802
132,0.1426624821567175
133,0.14235042336079218
134,0.14304840239130917
135,0.14406020646312948
136,0.14493860338645384
137,0.14497080923185235
138,0.14475531859158414
139,0.14486837371849065
140,0.14533850685950855
141,0.14663573625263637
142,0.1478411542407608
143,0.1470876413910332
144,0.14827240511733972
145,0.1483833313431622
146,0.1481159913938893
147,0.14696961686625956
148,0.1461884234453578
149,0.14561118073213153
150,0.14733433026326942
151,0.14944917826282902
152,0.148928289429199
153,0.14860539568887765
154,0.15013344228351072
155,0.15039857602194506
156,0.15346125849552952
157,0.15498756696404223
158,0.15426987108249549
159,0.15272745963924303
160,0.15227735618048763
161,0.1534495479997443
162,0.1530093574943942
163,0.1521037406703355
164,0.15184416654531854
165,0.15296140118978646
166,0.15303176913746203
167,0.1544878984161139
168,0.15558947068464046
169,0.15723447002778607
170,0.157626907507868
171,0.15730493111636468
172,0.15806334325575436
173,0.15841447063300257
174,0.1598804421545259
175,0.16077850854288267
176,0.16132140394351538
177,0.16225978794367601
178,0.16120541449789544
179,0.15943173488740034
180,0.1614679955312363
181,0.16112021471876667
182,0.1622792977018842
183,0.16236721556696496
184,0.16177359594088675
185,0.16330082154138578
186,0.16393216940042699
187,0.16287216984281533
188,0.1640156189475917
189,0.1631597098595914
190,0.16156002136054787
191,0.16188304649576385
192,0.16247604066239155
193,0.16294218844866476
194,0.16214781028058278
195,0.16212134827994837
196,0.16269027831992686
197,0.16403215655244452
198,0.16520249720117805
199,0.164740831038666
200,0.1646893802714159
201,0.1648982048122713
202,0.16424922020035645
203,0.16557689342615897
204,0.1659166500006726
205,0.16686040178250766
206,0.16750125451664474
207,0.16776619282764507
208,0.16750397170247716
209,0.16685417936440183
210,0.16815045457657463
211,0.16915449036577002
212,0.169742638171482
213,0.16887550291487685
214,0.16804470929863255
215,0.16620932054545462
216,0.1672140377643047
217,0.16801961075207636
218,0.1682249380136226
219,0.16855047848683843
220,0.16883798724587784
221,0.16865910994567895
222,0.16841887152992271
223,0.16891728684427665
224,0.16875579814722236
225,0.16885024631568873
226,0.1682171641994931
227,0.16963229649151124
228,0.17026532357530078
229,0.16916500180002703
230,0.16872948690387593
231,0.16915254250883746
232,0.16809935679185112
233,0.16815156170857895
234,0.1689556577426161
235,0.17025864022570542
236,0.17147824225662076
237,0.17262603692267467
238,0.1730167062764239
239,0.17268737182183908
240,0.17386096738425355
241,0.173581661486454
242,0.1739587799046879
243,0.17410663354406758
244,0.17553842146405582
245,0.17615156244524424
246,0.175357510488821
247,0.1758077515735563
248,0.17650814714202312
249,0.1754424723580691
250,0.1765754076178562
251,0.17648877969405277
252,0.17564008031208417
253,0.17620647007750662
254,0.17663544614190332
255,0.17826119243271177
256,0.1784553663060101
257,0.1790458443276613
258,0.17779222123436889
259,0.17935222380709137
260,0.17995778614298838
261,0.17925045991554564
262,0.1779240885789517
263,0.17855909491318378
264,0.17849649958078187
265,0.17760810380218137
266,0.17710664980147223
267,0.1781374375152642
268,0.1782151812429477
269,0.17938504702883204
270,0.17968845147225776
271,0.1798107812851684
272,0.1795806533142939
273,0.17809642517969146
274,0.17776756284599127
275,0.17965119151441414
276,0.1795088818803563
277,0.1798808951200665
278,0.17998194208934495
279,0.17878739694828916
280,0.1782386883503955
281,0.17867499450505625
282,0.17989103966648148
283,0.18162191039646952
284,0.18174505197696647
285,0.18148960885726895
286,0.18096294299355284
287,0.18102942075363818
288,0.18174488394885085
289,0.18138908788051147
290,0.18042354534106797
291,0.1805325634780885
292,0.18056036569208156
293,0.18032491389689073
294,0.1785802410582652
295,0.1804251119381145
296,0.18135142280631858
297,0.18202408809042214
298,0.18204627327838158
299,0.18235836678193762
300,0.18157184201580365
301,0.18253311286659907
302,0.18371943775080327
303,0.18372459688719525
304,0.1824433175826348
305,0.1828978659007797
306,0.18147922616844023
307,0.18109271581451275
308,0.18126742084753675
309,0.17971012628017807
310,0.17971692057793387
311,0.18076192950318795
312,0.18085417999426015
313,0.1808369176411583
314,0.18064984978651588
315,0.18018369497134315
316,0.18082902986950303
317,0.18139565431308707
318,0.181207647412109
319,0.18056562288619962
320,0.1826980478526761
321,0.1832892135049352
322,0.18190609830010973
323,0.1832537449960921
324,0.1827051905600739
325,0.18114600042776874
326,0.18218076193579982
327,0.18276667264922514
328,0.1821475267513757
329,0.18338909209705875
330,0.18287178094033138
331,0.18384406311670307
332,0.18493331679725078
333,0.18463311084231818
334,0.18461316962350383
335,0.1845920217571465
336,0.18350428633729887
337,0.18146797531402356
338,0.18169172865351657
339,0.18149826165021019
340,0.18232895793897413
341,0.18226672138913724
342,0.18408262812624204
343,0.1845826916414186
344,0.18495619259932797
345,0.185040883386068
346,0.18491015776747388
347,0.1856835211344414
348,0.185776545854913
349,0.18518214009926331
350,0.18550345971637022
351,0.18520254201698053
352,0.18526015109128724
353,0.18491852217591082
354,0.1845798531205321
355,0.1844747548428951
356,0.18510310963938637
357,0.18419562980070714
358,0.18394140187980237
359,0.18422648862673194
360,0.1848866870016457
361,0.18547609865760217
362,0.1853665583142228
363,0.18478422368841652
364,0.18534703706452801
365,0.18445869077518184
366,0.18443623145766197
367,0.18384591156554644
368,0.18360572082679652
369,0.18359767368031604
370,0.18404161903792376
371,0.18464904999912163
372,0.18467266836327656
373,0.18451693038847158
374,0.18430022490655878
375,0.1833711498317316
376,0.1831221476200695
377,0.18475584641130047
378,0.18408447612850018
379,0.1839046666877998
380,0.18285180090584158
381,0.18295358233497558
382,0.18286904048483982
383,0.18148920552338432
384,0.18185580327873174
385,0.1814694931039042
386,0.18215972154696228
387,0.18332316252016523
388,0.1828951085128501
389,0.18309591065509156
390,0.18299700931307408
391,0.1840253050529665
392,0.18378627527389285
393,0.18328837658733152
394,0.18171812837514303
395,0.18096005539768656
396,0.18099479336148847
397,0.18030397109931423
398,0.17917732011746507
399,0.17917105506185715
400,0.17916255846909307


==> figs/o16_sen_smooth9.csv <==
x,y
1,-0.7347180843353271
2,-0.7444605231285095
3,-0.7454853773117065
4,-0.749759976863861
5,-0.7516610903739929
6,-0.7603746846199035
7,-0.7579773421478271
8,-0.7603491981678009
9,-0.7620955443250655
10,-0.7612408699870872
11,-0.7593504162681789
12,-0.7569356297301671
13,-0.7622666837138613
14,-0.7625480664994728
15,-0.7479579782390366
16,-0.7529680671605858
17,-0.7458222695273214
18,-0.7346322406603742
19,-0.7223129751629098
20,-0.716326267929059
21,-0.7063583714465932
22,-0.6835003449947211
23,-0.682982673147074
24,-0.6686834960270688
25,-0.6629278661986082
26,-0.662898659901013
27,-0.6520971776809007
28,-0.6482013274817804
29,-0.637674183510763
30,-0.6276629664269292
31,-0.6146188048512223
32,-0.5957886965266301
33,-0.5874120883218736
34,-0.580749603397157
35,-0.5725901326118464
36,-0.5657177985231776
37,-0.5548941511381298
38,-0.5476972060026494
39,-0.5426591065485865
40,-0.5392804885172477
41,-0.5314731518265872
42,-0.5217684197280349
43,-0.502337395058889
44,-0.499563618517058
45,-0.486834180965546
46,-0.4878493868838458
47,-0.4791084489402809
48,-0.46791340659656866
49,-0.4569346882456429
50,-0.45777746238296213
51,-0.45122065125094335
52,-0.43385010342168645
53,-0.4318388108643994
54,-0.415318125864843
55,-0.40915290508953883
56,-0.4081978111948504
57,-0.3926057019370139
58,-0.3772303475621945
59,-0.3715776008680707
60,-0.36601633450227194
61,-0.35635500509295354
62,-0.35736376665908237
63,-0.352531322445376
64,-0.35075925165942606
65,-0.3497590217697438
66,-0.34365267995367793
67,-0.3485116491619082
68,-0.34235243468612414
69,-0.3367097538929878
70,-0.3404362048704951
71,-0.3260486703514631
72,-0.3189236773311712
73,-0.3202753442459957
74,-0.3044227833688548
75,-0.2994342513507865
76,-0.2986695618295308
77,-0.2942823544916781
78,-0.2788408093849366
79,-0.2677429759382795
80,-0.25278642942424934
81,-0.2512431219510703
82,-0.24417586105696576
83,-0.23349505046873287
84,-0.22822127830865083
85,-0.2217666529883334
86,-0.22219136565351982
87,-0.2159943405636355
88,-0.2234027675254528
89,-0.21971887720793942
90,-0.21358808612677865
91,-0.20427063243854118
92,-0.19477882507981126
93,-0.1929656850416177
94,-0.185906154255752
95,-0.1816212034291186
96,-0.17578223610515814
97,-0.17309475330646712
98,-0.16811597098233594
99,-0.16706703975190781
100,-0.16964074111929592
101,-0.17041628185168853
102,-0.17474683633377508
103,-0.16597052077290733
104,-0.16711288684461104
105,-0.1676335811065458
106,-0.16273791829766238
107,-0.1599140352608687
108,-0.1537218692840868
109,-0.14871717121676212
110,-0.14465916344352608
111,-0.13391316441143794
112,-0.1288211733768455
113,-0.13580266153842854
114,-0.13223166629103406
115,-0.12652955604577884
116,-0.12950295942710183
117,-0.12565106813031146
118,-0.11824952398763039
119,-0.10893423838191574
120,-0.1031294407645465
121,-0.0935125745378078
122,-0.08984551440556118
123,-0.08188036825921478
124,-0.07759471048414417
125,-0.07580523916631676
126,-0.06677304785147074
127,-0.06612792571510163
128,-0.06069871626533825
129,-0.06364742972467326
130,-0.06803096882713422
131,-0.06380250295739696
132,-0.05730023748345369
133,-0.05119120258372749
134,-0.04480825356347912
135,-0.04042167953015688
136,-0.04945319734240761
137,-0.04752522379659286
138,-0.04783693555446867
139,-0.0514975482534087
140,-0.04830747195876088
141,-0.044987743858663255
142,-0.0429961509384227
143,-0.039138442306072614
144,-0.04358985217960277
145,-0.041618526027067886
146,-0.042994739528415545
147,-0.0469333829724055
148,-0.046520481459193956
149,-0.04038184131851214
150,-0.043923030009899305
151,-0.03807937337327042
152,-0.039087226465654726
153,-0.03619253938673051
154,-0.027193068462116526
155,-0.02572476494834096
156,-0.021297474050747788
157,-0.01542206422468493
158,-0.012928809815470602
159,-0.005995619157395566
160,-0.01020690868148965
161,-0.00928764262521427
162,-0.008397936977913554
163,-0.0034248047989343788
164,0.0009724891404746298
165,0.0045631841171179695
166,0.0065131951807494
167,0.005818336038362499
168,0.009718671138797565
169,0.013053356956584182
170,0.014539602377542489
171,0.00830647205876884
172,0.0008322874209366199
173,0.0037830300928129506
174,0.006818318989959992
175,0.006201518092541146
176,0.009380362567891104
177,0.013394234377970774
178,0.020711272477058
179,0.021886711137545787
180,0.02836422605847062
181,0.031290300788295936
182,0.03391302803320825
183,0.03837606173005527
184,0.041743348788441645
185,0.040190762021739566
186,0.035417399889841036
187,0.039264972883416134
188,0.04383086864169203
189,0.04800799224390771
190,0.044417293037004944
191,0.04366220228227467
192,0.045400580620936964
193,0.050158158710157046
194,0.046876442562540026
195,0.04463777173846929
196,0.04922408517560335
197,0.05174953257764255
198,0.04917072258047648
199,0.04327104679854859
200,0.04129935097347631
201,0.04483695216462851
202,0.0474765432252214
203,0.04275187653699206
204,0.04759496720789689
205,0.05098238458179371
206,0.043803435705091986
207,0.046629999257910046
208,0.04675533548991781
209,0.043443752536185695
210,0.0487664981564952
211,0.05124389623532352
212,0.05332210506435922
213,0.05163220401498698
214,0.053074300312039455
215,0.05243648218188036
216,0.057038455847561495
217,0.059018963256770494
218,0.05737507076200317
219,0.05683694427731458
220,0.06068622525503776
221,0.05587181269872673
222,0.05968497904910285
223,0.06332324262953078
224,0.06505213513818033
225,0.06480915100735408
226,0.06587128938462122
227,0.06974339277648137
228,0.07233710623773817
229,0.06720155398839311
230,0.0651724432032728
231,0.06876331366194104
232,0.06935673994206919
233,0.07216563709721148
234,0.07391452167759996
235,0.07356373033819194
236,0.07297179903296466
237,0.07177833815551848
238,0.07523636758450018
239,0.07210657774022235
240,0.07595939661810708
241,0.07804699592962783
242,0.07986621874429216
243,0.0829665562616953
244,0.08142337659959513
245,0.08252498248187766
246,0.08197830980093539
247,0.08470993666414553
248,0.08440973471311451
249,0.08602949926889886
250,0.08697047859105721
251,0.08915059518521953
252,0.09104323239659604
253,0.09246589483203295
254,0.09135168187065544
255,0.08760755040267368
256,0.08963168139474922
257,0.08916143454805613
258,0.08944968769874215
259,0.09027188992434179
260,0.09354434140861125
261,0.09179437662667117
262,0.09242899720823242
263,0.09475310449262388
264,0.09705190185719663
265,0.09805964372170509
266,0.09531030900727994
267,0.0944965207348879
268,0.09677695471977733
269,0.09837414910437652
270,0.09809464818276753
271,0.0975834028962653
272,0.10052629533798109
273,0.10182586288503358
274,0.10392738931821181
275,0.1048258816013908
276,0.10236592216582675
277,0.1022514242526136
278,0.09639771329726954
279,0.09631152344375414
280,0.09802044236030784
281,0.09883089411288445
282,0.10079061133888315
283,0.1013755811145331
284,0.10191268514607181
285,0.10222108177257028
286,0.10184719722192687
287,0.10227726230670095
288,0.10405950244947447
289,0.10603944134727872
290,0.10651360307945987
291,0.10459499080313009
292,0.10290882306694474
293,0.10392057583391207
294,0.10380891429477516
295,0.10502799272918925
296,0.10270815867529118
297,0.10219463358830634
298,0.10291145578483842
299,0.10551176669114919
300,0.1067800696365305
301,0.1062038921420814
302,0.10517334936008228
303,0.10540105698655879
304,0.10654075784818084
305,0.10643202969434039
306,0.10518957295121709
307,0.10687607855887973
308,0.10674468426071194
309,0.10568657813813614
310,0.10645639194559749
311,0.1067591000513288
312,0.10784627845132821
313,0.10823909804443545
314,0.10681240065592551
315,0.10717584017245194
316,0.10783865442867475
317,0.1096006741314715
318,0.10753695832397811
319,0.10838520303403978
320,0.10898666180702131
321,0.10800702882586789
322,0.10793007549147789
323,0.10875925543756172
324,0.10959354897902207
325,0.10538033569364963
326,0.10498278222539321
327,0.10530484064273503
328,0.10532900402414024
329,0.10696257242084044
330,0.10738516529071775
331,0.10857286464871567
332,0.10776079143615008
333,0.10833575676856734
334,0.10872283221165803
335,0.10997778303218304
336,0.10826732778661627
337,0.11051042137247186
338,0.11027581028075689
339,0.1113590571158976
340,0.111749099749969
341,0.11380376999853242
342,0.11380495430777837
343,0.11250062705651256
344,0.11357380007125735
345,0.11402510080711066
346,0.11376087791302221
347,0.11544746839921251
348,0.11548937202024974
349,0.1158247702467011
350,0.11594306273587643
351,0.11656238818163961
352,0.11767524794335923
353,0.11829688831206348
354,0.11949767485889362
355,0.12021678223281414
356,0.11943527863087633
357,0.11808552866276245
358,0.11815775431778557
359,0.11685834450352066
360,0.1169257294192422
361,0.11711422780643481
362,0.11476236965796868
363,0.11565651047117878
364,0.11545793680447967
365,0.11653020502417057
366,0.11770295817812176
367,0.11825326728069685
368,0.11617915538469466
369,0.11366021073627035
370,0.1133861558446368
371,0.11487480999312523
372,0.1157169632728254
373,0.11662142434257464
374,0.11694022230987128
375,0.11704605039373972
376,0.11725336730256025
377,0.11514496806062172
378,0.11551901477095701
379,0.11619633758828536
380,0.11678632862656262
381,0.11810548991521251
382,0.11860129660868692
383,0.11860632011148972
384,0.11824025534558573
385,0.11888073300988923
386,0.11825415863697036
387,0.118890482551792
388,0.1186152249875117
389,0.11940176638684709
390,0.11902959289600287
391,0.11653566562339517
392,0.11705338540558385
393,0.11768120303348631
394,0.11839586443837818
395,0.11855871034088436
396,0.11838428350468908
397,0.1184313588337341
398,0.11812593948807469
399,0.11963121216266885
400,0.12046228755208434


==> figs/o2_normal_smooth9.csv <==
x,y
1,0.011809030547738075
2,0.012782974541187285
3,0.015349148735404012
4,0.01688529277592897
5,0.018265240972489116
6,0.019859839456006882
7,0.021710545027308164
8,0.024959090907024587
9,0.029331925712806503
10,0.03248144190262185
11,0.03554103226140523
12,0.03789935887463734
13,0.039568251048992684
14,0.04302521631908769
15,0.047369597874215436
16,0.05033949257921981
17,0.053902486640141675
18,0.056671689162784464
19,0.058609625139951986
20,0.05995209926884199
21,0.06242189852464937
22,0.06475867597522207
23,0.06817383633490087
24,0.07155608668716862
25,0.07404132740013702
26,0.0762630013195834
27,0.07814519473029627
28,0.07960748852592814
29,0.08150016082497336
30,0.0833966499254575
31,0.08468859559465683
32,0.08687464966925296
33,0.08917825661199372
34,0.09096345819917692
35,0.09278239772815143
36,0.09464208527891607
37,0.09631861666877958
38,0.09656804430520438
39,0.09841101209553393
40,0.10101682624428551
41,0.10244340909608377
42,0.10422480222363625
43,0.10577371671896596
44,0.10602712963612156
45,0.10608046428493807
46,0.10705643006681337
47,0.10710349850522519
48,0.10764096906185484
49,0.10833642688751521
50,0.10915379575515063
51,0.10948741526863819
52,0.11009261913414459
53,0.11093399292810852
54,0.11208256959841335
55,0.11304839071564989
56,0.11328353837370678
57,0.11339070667540851
58,0.11433154362186035
59,0.11522515357504105
60,0.11561055696877671
61,0.11442394674008638
62,0.11491785231398538
63,0.11497343733758028
64,0.1153700462417331
65,0.11496703205435216
66,0.11497895533974832
67,0.11520121796550631
68,0.11527575600405586
69,0.11664989633792686
70,0.11703435742945117
71,0.11797280756316163
72,0.11781090033961754
73,0.11734127059203464
74,0.1180785608704872
75,0.11808515749120596
76,0.11760834004053965
77,0.11765250768276597
78,0.1165342200339962
79,0.11613335775206646
80,0.11665231645289208
81,0.11713834846183489
82,0.11691248188166169
83,0.11743076535834385
84,0.11566602566337746
85,0.1144608822032466
86,0.11434172316473613
87,0.1149125119216611
88,0.11507604227966398
89,0.11516852637982067
90,0.11462376306225983
91,0.1145360689440679
92,0.11458902472966713
93,0.11522947995108784
94,0.1165771268151023
95,0.11700350409822029
96,0.11701443299123372
97,0.11822955165328436
98,0.11859397906680572
99,0.11841466413694322
100,0.11752082082710594
101,0.11806555768622694
102,0.11776473087764147
103,0.11912148859527437
104,0.11967576518440301
105,0.12002061508402874
106,0.11940806018387362
107,0.11972736558683292
108,0.1196342556896887
109,0.12008504190055266
110,0.12006406815058948
111,0.11870142592078711
112,0.11751786118524908
113,0.11702475171486412
114,0.11668522928237803
115,0.11717434770536321
116,0.11753400978450684
117,0.11715014934842029
118,0.11791716659341071
119,0.11796516458040905
120,0.11812162053447751
121,0.1181244498657744
122,0.11750184710331806
123,0.11727652667917056
124,0.1174995352532617
125,0.1182537525629537
126,0.11806529012938172
127,0.1190983183469161
128,0.11873801594547492
129,0.11835088323568162
130,0.11733114934874941
131,0.1172521960757378
132,0.11653911340435176
133,0.11594992296278324
134,0.11664893254381281
135,0.11702810920544143
136,0.11682273027838179
137,0.11683230990953065
138,0.1172558439801945
139,0.11699003038085821
140,0.11706578782746782
141,0.1176170487840437
142,0.11765426587815253
143,0.11803014673371763
144,0.11775018660050318
145,0.11837134708006697
146,0.11843065946435496
147,0.11848544727983086
148,0.118904709677893
149,0.11910635369509287
150,0.11965928796669686
151,0.11909463099009553
152,0.11878401569753969
153,0.11932835458722786
154,0.12102624010151991
155,0.12142451761162015
156,0.12124425090547561
157,0.12055087835070037
158,0.11922174245545158
159,0.11908398390199741
160,0.118406233075732
161,0.11916265358043374
162,0.11843686672609444
163,0.11831282188798244
164,0.11827340224658181
165,0.11832751258559283
166,0.11863018877220681
167,0.11784482500176904
168,0.11787257866163205
169,0.11824304186790421
170,0.11881073108454854
171,0.1186325240833191
172,0.11810555804097306
173,0.11837127952269004
174,0.11807884557686406
175,0.11802910223879359
176,0.11774301563451835
177,0.11738650978878273
178,0.11730678660817563
179,0.11645057901574032
180,0.11647585798650555
181,0.11629667671933387
182,0.11649042629374219
183,0.11642379772519904
184,0.1165954310761914
185,0.11651434726122248
186,0.11591035479250456
187,0.11679746601530526
188,0.11769070381118608
189,0.1181013001876511
190,0.11815608044363002
191,0.11835457906034832
192,0.11912159196949523
193,0.1191882072903203
194,0.11950392088450376
195,0.11956225911817596
196,0.11967528831996005
197,0.11913945798907412
198,0.11811955518871903
199,0.11710042206064188
200,0.11651775119556776
201,0.11717948878872804
202,0.117381103918568
203,0.11765118517185662
204,0.11836989591454339
205,0.11735133114398902
206,0.11748617469914005
207,0.11696153726858419
208,0.11670177739872802
209,0.11703729237926841
210,0.11643420254420793
211,0.11702809418944915
212,0.11665851267315507
213,0.11714455761436426
214,0.11661083276203695
215,0.1164594078820773
216,0.11664846105234278
217,0.11560880970528531
218,0.1157112568459285
219,0.1159899912632739
220,0.11625292813991625
221,0.11605650037123369
222,0.11544053420061118
223,0.11571945099205595
224,0.11696310503635546
225,0.1163981213869489
226,0.11546669495420188
227,0.1154741615860152
228,0.11586283407883237
229,0.11595626037367932
230,0.1163636061046906
231,0.11565605737218745
232,0.11597315464123627
233,0.116170407030325
234,0.11693956764937119
235,0.11709859799504885
236,0.11774955240929671
237,0.11856865478793872
238,0.11814653137242877
239,0.11881313257440403
240,0.11916778564176983
241,0.11904943135132216
242,0.1194651803083702
243,0.11932971528537428
244,0.11956748844415566
245,0.11923031641153055
246,0.11967626556552254
247,0.11929128180262567
248,0.11879938939497281
249,0.11895063459234305
250,0.119468876922341
251,0.11967010650415284
252,0.11893796193640586
253,0.11993221582211097
254,0.11953052259597516
255,0.11962306315106155
256,0.11879810971977116
257,0.119328630265252
258,0.11979338136016388
259,0.11897366291313521
260,0.1187494140508397
261,0.11958510651969526
262,0.11931473441228521
263,0.11942490423296617
264,0.12012645886458212
265,0.11945298718914914
266,0.1192685647979873
267,0.11964945502658166
268,0.11896359852772483
269,0.11903893812139207
270,0.11902133477007784
271,0.1180126802826712
272,0.11855837434871103
273,0.1183934925229231
274,0.11807020544089789
275,0.11897918020854516
276,0.11859110386821736
277,0.11903823368239203
278,0.11931186871964751
279,0.11909120715176182
280,0.11883259209855006
281,0.11866710388240462
282,0.11891202378491085
283,0.11926129309731293
284,0.1184463152146122
285,0.11943622370264957
286,0.1200305203172746
287,0.11970733966587627
288,0.11873938321613052
289,0.11858204838224749
290,0.1194908574514553
291,0.12014908688899562
292,0.12003725779923813
293,0.11933853488748981
294,0.11982380907165152
295,0.1194854324498219
296,0.11967431862101936
297,0.11995693617116794
298,0.11998450448856997
299,0.11973965785574538
300,0.11932489757244248
301,0.12002459452603274
302,0.11939475941110266
303,0.11929717890127252
304,0.11948283447358385
305,0.11899575531661548
306,0.11881080886882578
307,0.11844105381812485
308,0.11838620179038493
309,0.11876796355671808
310,0.11820043254638128
311,0.11772142242262731
312,0.11856504581156348
313,0.11947110714122332
314,0.11910416190270791
315,0.11817742441097685
316,0.11850814793109705
317,0.11810396632790396
318,0.11723545510685292
319,0.11671474265261751
320,0.11741035151962276
321,0.1174085353477344
322,0.11778564062686668
323,0.11785828596626437
324,0.11847716444380327
325,0.11877518853825847
326,0.11852937455131876
327,0.11735070286829115
328,0.1176943998513118
329,0.117690083769932
330,0.11794478883264178
331,0.11818370765374046
332,0.1179127414160306
333,0.11736012346744551
334,0.11638978881120693
335,0.11617486041021358
336,0.11632302279381762
337,0.11686788834728726
338,0.11588179025886591
339,0.11622606102083446
340,0.11546379521597315
341,0.11621875713862975
342,0.1160025863402903
343,0.11641645522896826
344,0.11658284969911914
345,0.116866633216613
346,0.11714797087318314
347,0.11716933728283595
348,0.1174643875452216
349,0.11786297481885571
350,0.11790813748506622
351,0.1180547169846408
352,0.11713385957498364
353,0.11681554506438087
354,0.1164185773451666
355,0.11683547760124861
356,0.11728059066899889
357,0.11733954754681832
358,0.11711428335796098
359,0.1175249451830116
360,0.11704867492027227
361,0.1172833643249316
362,0.11722575890049126
363,0.11746716738067375
364,0.1183688662080971
365,0.11753611981532044
366,0.1168129061430192
367,0.11704300401534105
368,0.11720929868154643
369,0.11741166854321586
370,0.11784496347087288
371,0.11750749519447384
372,0.11640447024387031
373,0.11702494749917307
374,0.11663811367297516
375,0.11640533174465012
376,0.11658009393861811
377,0.11582110304103124
378,0.11697269658862794
379,0.1164185137804083
380,0.11697649490139471
381,0.11766440747351872
382,0.11674428950105394
383,0.11729768339116231
384,0.11684089681493214
385,0.11700186757135662
386,0.11751082430382019
387,0.11773141598790389
388,0.11721989252647311
389,0.11697014708948628
390,0.11671621909409012
391,0.11684914062025469
392,0.11692057144286323
393,0.11662435017504175
394,0.11618072374890338
395,0.11668774486389838
396,0.11701085717207564
397,0.11725943282896019
398,0.1174085311203039
399,0.11756359014888133
400,0.11825695908647352


==> figs/o2_sen_smooth9.csv <==
x,y
1,-0.6062737107276917
2,-0.6294082224369049
3,-0.6317870634794235
4,-0.6443264440894126
5,-0.6310538789212703
6,-0.6254804677289724
7,-0.6163936924805045
8,-0.6126699273469864
9,-0.613893600524916
10,-0.5922906597448472
11,-0.5830560743802562
12,-0.5681194591516651
13,-0.5319704080815074
14,-0.5033306209917329
15,-0.47245628494102915
16,-0.45084411673020564
17,-0.4389299878979138
18,-0.4219266172800432
19,-0.4061554130811069
20,-0.3807416221706784
21,-0.35140095378834457
22,-0.32554284610639617
23,-0.30403825829884956
24,-0.291193615112855
25,-0.28013930682613314
26,-0.2606963467384028
27,-0.24459703729611465
28,-0.22772742777522054
29,-0.2081223373364417
30,-0.19158401963868812
31,-0.18577386925601133
32,-0.1663128446823344
33,-0.1466553303259002
34,-0.13474491377836945
35,-0.11926236184835269
36,-0.10377078740954251
37,-0.09194324658804999
38,-0.08226535047063707
39,-0.07327355092364084
40,-0.06455685477492987
41,-0.056859865689615416
42,-0.04516163012773396
43,-0.033332374316965944
44,-0.028367473890646165
45,-0.020169965589282395
46,-0.011545195130322112
47,-0.003720712466073396
48,0.003728249547154578
49,0.003438685825960746
50,0.006712029419687607
51,0.013962537833166614
52,0.01976398151050135
53,0.02541744504210464
54,0.028997595627639698
55,0.028346145617545254
56,0.03157853995345289
57,0.03314376434310306
58,0.037102226709938305
59,0.04036634575928711
60,0.042641147925902574
61,0.0458026699314557
62,0.048585013785068014
63,0.051347536210510566
64,0.05242813813474187
65,0.05347338784742125
66,0.05472319843477995
67,0.05548822787797741
68,0.05793010733183883
69,0.05976842455556985
70,0.06078773986540135
71,0.06239047051586415
72,0.06161143728599881
73,0.06282996250843348
74,0.06444239792515644
75,0.0657951884921474
76,0.06460628167892242
77,0.06525616129730413
78,0.06526729342783334
79,0.06710677484373608
80,0.06169992679834686
81,0.06193451876473715
82,0.06373770500748417
83,0.06520641787823195
84,0.06600995013692516
85,0.06659944787244682
86,0.06822926120120898
87,0.06954939052008344
88,0.06982549698242027
89,0.07099562291284035
90,0.07189431179147629
91,0.07308753107710184
92,0.07378757394603046
93,0.07487597820685343
94,0.07648203007155094
95,0.07676428689158052
96,0.07737796277042708
97,0.07824793699595167
98,0.07890582823645621
99,0.07902136588595704
100,0.07881162295790668
101,0.07828378808545014
102,0.07816513894838341
103,0.0777955511406861
104,0.07830810927115103
105,0.07837695672597486
106,0.0780254517002642
107,0.0776210879388815
108,0.07764041841954283
109,0.07827375684020185
110,0.07846091333482202
111,0.07858733290541353
112,0.07905258644319936
113,0.07874052964476375
114,0.07909544252897169
115,0.07929777750562012
116,0.07875322609415988
117,0.07820497282688028
118,0.07796906973431296
119,0.07846273969569612
120,0.07808971024416812
121,0.07755465015944477
122,0.07726875429013344
123,0.07720052884214197
124,0.07732977512055404
125,0.07706154622948558
126,0.07712838043257347
127,0.07790090283290821
128,0.07741752243521462
129,0.07816612773969159
130,0.07810981098265396
131,0.0788338767598654
132,0.07877520505582558
133,0.07922549650664866
134,0.07980966140862471
135,0.07976513940128237
136,0.07942746881871715
137,0.07950489644017185
138,0.07944849512403934
139,0.07946901140891668
140,0.07943899066701374
141,0.07864094047058977
142,0.07863727898874305
143,0.07821023858915349
144,0.07836827469465654
145,0.07870500981149842
146,0.07867306500081213
147,0.0789543087429165
148,0.0788114491235935
149,0.0795431105612269
150,0.07927258327471176
151,0.07932104183614516
152,0.07950170946163176
153,0.07955890994109725
154,0.08009412751351014
155,0.08028274729032112
156,0.0804258916155588
157,0.07967218235517365
158,0.07966795988724966
159,0.07997939671140616
160,0.0797346899067912
161,0.07998280845483124
162,0.0799190278863905
163,0.07979224482321723
164,0.0797560641987084
165,0.07958530826773869
166,0.08009746769136156
167,0.07959785028457014
168,0.07939752233766945
169,0.08026506864497153
170,0.07968510416271467
171,0.07876325825264019
172,0.07878212940165367
173,0.07892993818046719
174,0.07940070984055463
175,0.07912594071587799
176,0.07916286952699016
177,0.07893858731452934
178,0.07956858617661278
179,0.08018064998922836
180,0.07975142601136646
181,0.079819009330907
182,0.07946864497098792
183,0.07962071580976368
184,0.0800230228897046
185,0.07994049555028476
186,0.07987605794636904
187,0.08024688152404277
188,0.08061558682857438
189,0.08019548144166307
190,0.07997039469681355
191,0.07985328372659242
192,0.07959461050935349
193,0.07966038737631823
194,0.0804869360083668
195,0.08004868117162542
196,0.08021544072498937
197,0.08030017081025297
198,0.08013684403708327
199,0.07974383251497819
200,0.0794972093400032
201,0.07996759144932068
202,0.0799556672138277
203,0.0798022739197883
204,0.08007930446619448
205,0.07981173377294531
206,0.07981274364345543
207,0.0799361043091411
208,0.07917925398789
209,0.07909780977286832
210,0.0792079574297482
211,0.0793811811295701
212,0.07908768504448707
213,0.07927455871928908
214,0.07951096999313692
215,0.07924244306385153
216,0.07968738378792674
217,0.07870148824193779
218,0.0785952944148067
219,0.07864007698790582
220,0.0785713942107232
221,0.07863603394538209
222,0.07814830119589011
223,0.07814076833587026
224,0.07827306874985518
225,0.07789707560892423
226,0.07799563300212192
227,0.07784098677277537
228,0.07756283768212771
229,0.07773813728865363
230,0.07791363559105734
231,0.0779235246354825
232,0.07811651670108616
233,0.07878220045420867
234,0.07915165466535098
235,0.07918424033344991
236,0.07987816890973932
237,0.080187209047965
238,0.08073815712162119
239,0.07994903855468269
240,0.07995532661329599
241,0.0797969240813037
242,0.08044411291497174
243,0.08080383360222479
244,0.08082478317471296
245,0.08064631363319115
246,0.08067543349176726
247,0.08032669983664227
248,0.08071462686978942
249,0.08049220704546421
250,0.0801675545887129
251,0.0805665398582199
252,0.08043787136176635
253,0.07990925837605663
254,0.08048937912925602
255,0.08007746514211167
256,0.08002463349577846
257,0.08010001214334722
258,0.07994624211182615
259,0.07996488795093078
260,0.0798869030363385
261,0.08015608385387278
262,0.07978550280794397
263,0.07995485382376519
264,0.07995609745769269
265,0.07960797672321111
266,0.08027379132672885
267,0.08018227890757983
268,0.07951965459252833
269,0.07982212702690457
270,0.07947906166546549
271,0.07937692979186481
272,0.07927608307489489
273,0.0795532210137433
274,0.07910698891872045
275,0.07895105324262866
276,0.07892903082437355
277,0.07902478405416344
278,0.0789305282704264
279,0.07899471265723379
280,0.07906629719719355
281,0.07916992600308416
282,0.0791576283771982
283,0.07976234578483017
284,0.07923151141458194
285,0.07916423531818485
286,0.07959833683772173
287,0.08029568069162922
288,0.08001838212892076
289,0.07983687447623605
290,0.08016515309020454
291,0.08050425679449356
292,0.0808036826339136
293,0.0802416617232654
294,0.08035053815467001
295,0.08029635479470648
296,0.08002131936330101
297,0.08018591783087106
298,0.07976991711533653
299,0.07952601041027832
300,0.07973206408884163
301,0.07959418774902256
302,0.0799487981014797
303,0.08003160308122774
304,0.07978717714834338
305,0.0798815777625572
306,0.07983257315092664
307,0.07976062469065232
308,0.07939317857366839
309,0.07851353021093047
310,0.07878034023905846
311,0.07868239767967211
312,0.07928254816787136
313,0.08020575744381571
314,0.08039119528953156
315,0.08043827879927087
316,0.08027478845567879
317,0.08044443838284651
318,0.08060542922454692
319,0.08064552707586542
320,0.08081834521693458
321,0.08084896287443462
322,0.08057035131265719
323,0.08126023670741916
324,0.08182804147042931
325,0.081780245390279
326,0.08133168264038226
327,0.08076970422691282
328,0.08093401099228421
329,0.08071003828928078
330,0.08059028140740279
331,0.07987875806126014
332,0.08011943906694366
333,0.08053465837374073
334,0.08066419426323243
335,0.08025922027577104
336,0.08028998730196782
337,0.07986972711337413
338,0.07932487113940244
339,0.07964612379968933
340,0.07875115277142022
341,0.07902975843939807
342,0.07904935523802303
343,0.07901235426903602
344,0.0784170978257731
345,0.07878827404883582
346,0.07904058487928282
347,0.07915866412266824
348,0.0792924608666724
349,0.0801049213897311
350,0.08037941079954417
351,0.08046123017329077
352,0.0802255403649041
353,0.08016259431700966
354,0.0795636940884089
355,0.08023012821860571
356,0.0802698304801058
357,0.08017049764533679
358,0.08076959358101941
359,0.0805344701389598
360,0.08037253951252644
361,0.08024617792863678
362,0.08025754998653262
363,0.08047846118088778
364,0.08000703447588875
365,0.08005755210097368
366,0.08001965118207696
367,0.07995874136172083
368,0.07961339607371998
369,0.07977855522514085
370,0.08040121110451848
371,0.08055248032962647
372,0.08010232452412278
373,0.08047253045910445
374,0.08043651345497829
375,0.08073341008835849
376,0.08120252406728701
377,0.0808180008780876
378,0.0805522413061785
379,0.07996380204022473
380,0.08054027295762788
381,0.08013375926006876
382,0.0803610883175347
383,0.08052174243500952
384,0.08067307093594484
385,0.08083315836358677
386,0.08068454620512079
387,0.08122701964323298
388,0.08102953155229606
389,0.0808411275093864
390,0.08064041150317586
391,0.08047918629085418
392,0.08013102324100194
393,0.08029953981600874
394,0.0805547007485867
395,0.08110617192667488
396,0.08093131862951902
397,0.08061346292084684
398,0.0803167950772008
399,0.08040681987965947
400,0.08066857987610859


==> figs/o4_normal_smooth9.csv <==
x,y
1,0.0007550391601398587
2,0.001461281918454915
3,0.00321737486985512
4,0.005552121778135187
5,0.0065135708345216686
6,0.007691978556803659
7,0.00988464632739883
8,0.012184547222646428
9,0.014499756846123056
10,0.016526631849968238
11,0.020060875121918738
12,0.02232552187517353
13,0.0252162560094154
14,0.026632092008181462
15,0.02888430240081672
16,0.029867843902053753
17,0.03384331713552086
18,0.037072804723097166
19,0.038940998974961
20,0.04233248507695373
21,0.044771323135944986
22,0.04744302066992472
23,0.04940041079667881
24,0.05250142149222799
25,0.056006183911200526
26,0.059777573366912744
27,0.06306477915044356
28,0.06618569967862124
29,0.06952043632611175
30,0.07096979477952009
31,0.07367416136518198
32,0.0765547118758119
33,0.07697160352840635
34,0.07878070750452232
35,0.08317667107537823
36,0.08687446886976453
37,0.08893632255208396
38,0.09035084273408564
39,0.09170722701541226
40,0.09384106834284939
41,0.09424416115479896
42,0.09539742073950674
43,0.09785483376566327
44,0.09793388333663722
45,0.09887073996733468
46,0.10109872576359666
47,0.10129883623209975
48,0.10232668581087036
49,0.10375969972442367
50,0.10342317699996334
51,0.1047760289574358
52,0.10574118792993067
53,0.10570308417065953
54,0.10686521619544043
55,0.10824278792726051
56,0.10895355463910447
57,0.10899928588469338
58,0.11036239828586142
59,0.1113243871860465
60,0.11203687479490881
61,0.11306843465919654
62,0.11418424895127441
63,0.11275516465949856
64,0.11222851886434415
65,0.11305338320806377
66,0.11355709070868568
67,0.11428177015400477
68,0.11489508738890185
69,0.11659176371194327
70,0.11798194547025029
71,0.11929013728673159
72,0.12010967790700405
73,0.12101772182837793
74,0.12160428840210141
75,0.12163976485988588
76,0.12217134078259251
77,0.12313745176716132
78,0.12264892240694299
79,0.1232664699584049
80,0.12270439254311936
81,0.1239679910576482
82,0.12366650770629699
83,0.12365647200219561
84,0.12301160434013066
85,0.12364078348093142
86,0.12420442657363037
87,0.12408810964249033
88,0.12349165777286104
89,0.12345317721295546
90,0.12333974215324095
91,0.12343573248030577
92,0.12301950686253757
93,0.1233454290009527
94,0.12388181772622364
95,0.12434863525741902
96,0.12486433665257937
97,0.12467737061055523
98,0.12469726260547657
99,0.1245805587414934
100,0.1252753525415689
101,0.12522029186245476
102,0.12571080450674899
103,0.12688538215572542
104,0.1271959255517862
105,0.12830209526848868
106,0.12927706503956385
107,0.12853882206161799
108,0.12661252909314616
109,0.127053819537866
110,0.1272128514415394
111,0.12742401885685659
112,0.1281267156693101
113,0.1272468753599608
114,0.12797939520569002
115,0.12790856577299256
116,0.12750823557980853
117,0.12898939335889814
118,0.12878363118660924
119,0.12800491409980486
120,0.1267324415518334
121,0.12589916983307814
122,0.12675497590656354
123,0.12713106565912313
124,0.12638507792269957
125,0.1266791120968679
126,0.12675335965774234
127,0.12651060860355295
128,0.12562628544270632
129,0.12592765799373062
130,0.12602164546736783
131,0.1274150151022259
132,0.12780780536007733
133,0.12769250072901114
134,0.1280815824675381
135,0.12744275031755742
136,0.12798293499592284
137,0.12753531845012311
138,0.1283675209724814
139,0.12917212629710828
140,0.13027755604143615
141,0.13043018000682302
142,0.1305868668916235
143,0.12977671193144408
144,0.12964692324753124
145,0.12912704000194833
146,0.1295608247755763
147,0.12962021816719743
148,0.128955760350369
149,0.12887180782903065
150,0.12919534239961653
151,0.12884786570483997
152,0.12941866824997564
153,0.1296458918747881
154,0.12941915055193712
155,0.12853621029923745
156,0.12922047600809086
157,0.1286104979425372
158,0.12858066966918422
159,0.1275169515084086
160,0.12772901625670716
161,0.1275642985514199
162,0.12707033375603516
163,0.12707137125464582
164,0.1270893221294788
165,0.1264875140961326
166,0.12680109207418414
167,0.12677138326692747
168,0.12708004514689594
169,0.12684896320386543
170,0.12635776904479099
171,0.12608235112359018
172,0.12623614399012825
173,0.12651602323392241
174,0.12715586479490287
175,0.12748192807422837
176,0.12669070268023097
177,0.12628278467966392
178,0.12667506635707562
179,0.12728334546555828
180,0.1262945957225837
181,0.1260069536187301
182,0.12534411642116755
183,0.12596570902910037
184,0.12686530608397306
185,0.1262404526036523
186,0.12511191485180337
187,0.12557713137138377
188,0.1265198866671487
189,0.12604129881973544
190,0.12733072702272666
191,0.12766530660555303
192,0.12808329505710786
193,0.12760217317630934
194,0.12962655718943555
195,0.12917242344457877
196,0.1288767060301212
197,0.12950340217305786
198,0.12894318824368922
199,0.1280773735823471
200,0.1276978431745385
201,0.12882039951717986
202,0.12883780158254027
203,0.1278925151231216
204,0.12864306663891614
205,0.12924117084223874
206,0.12723169239651125
207,0.12617429282329345
208,0.12721529471333504
209,0.1278292375873537
210,0.12851299685874681
211,0.12873310753082426
212,0.12898912794925443
213,0.128512841619888
214,0.12870611592338
215,0.1295464531559245
216,0.1299783807377663
217,0.13010185403054775
218,0.13100434043192108
219,0.13221223233506
220,0.13042135085193737
221,0.1295816045599737
222,0.13064437582470997
223,0.13065638072232624
224,0.1308988803053518
225,0.13174318433624088
226,0.1307004719450019
227,0.13120975161855897
228,0.13031689732014073
229,0.1302459485120082
230,0.13039696038840745
231,0.1308578564621079
232,0.12995458518538489
233,0.129675241187873
234,0.1293337153276764
235,0.12913739295729662
236,0.12826413090761302
237,0.12867116042139348
238,0.12822918616082266
239,0.1293717818469941
240,0.1283882816443866
241,0.12781484438270557
242,0.12906537067851628
243,0.1296906928297389
244,0.1289616198906161
245,0.12946509017665903
246,0.130449523277161
247,0.13110411442554964
248,0.1308138097277609
249,0.13046770914953895
250,0.129922310631531
251,0.12972079079245705
252,0.12997918600644331
253,0.1303031290305167
254,0.1298177058755615
255,0.13002945321136045
256,0.1303289667129516
257,0.13049420285463328
258,0.1303172773263454
259,0.13012180472686286
260,0.1294773853892779
261,0.1282156627244975
262,0.1285454321682953
263,0.12855836648766727
264,0.12926730721316812
265,0.1294009167771525
266,0.12990642894694093
267,0.1299263504986961
268,0.12900337289378042
269,0.12939034292642768
270,0.12998150041292156
271,0.12996404693058172
272,0.12963016175208425
273,0.12914379918257535
274,0.12927248463344698
275,0.1296118189571392
276,0.12913671341640573
277,0.12850756308826347
278,0.12858278627448566
279,0.12822743125486333
280,0.12811024964804613
281,0.12816825343032326
282,0.12806184887462538
283,0.12745285451031044
284,0.12769597249880119
285,0.12800005207349077
286,0.12867744085093633
287,0.12856155023187663
288,0.12825103448519348
289,0.1288238213660351
290,0.12884737070220992
291,0.12878392948941844
292,0.12912565452667885
293,0.12844744830858243
294,0.12826208182750523
295,0.1278514213136886
296,0.12870772452104579
297,0.12845590058817108
298,0.12854411015379702
299,0.1282372174513484
300,0.12807084898818835
301,0.12857485217454406
302,0.1282983994716618
303,0.12867799188800574
304,0.12890009092785049
305,0.1285874099209648
306,0.12833728498292638
307,0.1274885380811036
308,0.12775049756883447
309,0.1271306826256412
310,0.12787321241939345
311,0.128844137778082
312,0.12804159145670996
313,0.1280211489300537
314,0.12729948960846138
315,0.12765545728598957
316,0.127427386487677
317,0.12848220072253436
318,0.12884115697798632
319,0.12897608895770463
320,0.12757637697164792
321,0.12778987971876185
322,0.12756269116342772
323,0.12726811488694587
324,0.1274802126308677
325,0.1288088653523085
326,0.12781901902303316
327,0.12754473459433213
328,0.12725310657957817
329,0.12789527447110077
330,0.1282864588894158
331,0.12770864025333908
332,0.1277317925296371
333,0.12805680698175534
334,0.12722525312917804
335,0.12802355272547045
336,0.1285967434910742
337,0.12884434808502862
338,0.12879244907984377
339,0.12914810410996594
340,0.12748045547479675
341,0.12867165944285053
342,0.1286609590766447
343,0.1289753172443167
344,0.128908872930335
345,0.12962342232000262
346,0.129910684491975
347,0.12984980362574716
348,0.1300665010623973
349,0.12932344850416555
350,0.12913058170541145
351,0.12885164739666
352,0.12830992658714307
353,0.12772829118174184
354,0.1277926261675525
355,0.12806895334590984
356,0.12781787180068654
357,0.12720816668715385
358,0.12778568867009557
359,0.12737915831650803
360,0.1272764392302529
361,0.1271505806689944
362,0.12805160169412072
363,0.1288295577580575
364,0.12785466676487123
365,0.12842481284320587
366,0.12826443119925468
367,0.12854109469725677
368,0.1287525066465794
369,0.12946228999471596
370,0.12926119254746377
371,0.13003545421408122
372,0.12923068181913946
373,0.1293127197883295
374,0.12873256732777658
375,0.12964169409652862
376,0.1293531244407324
377,0.12930090893002402
378,0.13009448053263473
379,0.1301570671959774
380,0.1297854263929179
381,0.12891636678704477
382,0.12855650683458617
383,0.1285365316291091
384,0.128524261088917
385,0.12878280494071487
386,0.12859028977266648
387,0.1282815939376804
388,0.12860398049861665
389,0.1289366324756486
390,0.12825810745483124
391,0.12826487274580137
392,0.12787936346184853
393,0.1273767870645372
394,0.12774967896765302
395,0.12731637803756443
396,0.12693791387715858
397,0.1272050809702777
398,0.12643446298016636
399,0.1263460362396258
400,0.12718224177732626


==> figs/o4_sen_smooth9.csv <==
x,y
1,-0.6497806310653687
2,-0.6663695693016052
3,-0.6807921874523163
4,-0.6868572367429734
5,-0.6910098910212517
6,-0.6768747675311565
7,-0.6779224730633497
8,-0.6801818302663685
9,-0.6811905286961067
10,-0.667414693437809
11,-0.6503457561756321
12,-0.6343116255663468
13,-0.6184221379812926
14,-0.6048680728247496
15,-0.5991491304848253
16,-0.5790380859685236
17,-0.5541555486004616
18,-0.5449083180917261
19,-0.5238878367864751
20,-0.5055487071147856
21,-0.4868297917847005
22,-0.46198623715676373
23,-0.44025788759145895
24,-0.4211490963842311
25,-0.397310422207043
26,-0.37227741600137243
27,-0.3542136554812904
28,-0.3298021127190157
29,-0.3142134013240902
30,-0.3007082428752216
31,-0.27933711658884575
32,-0.2665548415568723
33,-0.2539551369774867
34,-0.244400767603087
35,-0.22981646339765271
36,-0.22659463596943988
37,-0.21858847957197403
38,-0.20396623302707292
39,-0.18566384127029079
40,-0.177044106664851
41,-0.16440360231035472
42,-0.14732145796083085
43,-0.13331949406925742
44,-0.12235359425005828
45,-0.11370339534870548
46,-0.10238102952604268
47,-0.09970161360470747
48,-0.09531212263078954
49,-0.08524356019925892
50,-0.0839552348771556
51,-0.07333902505059813
52,-0.06712273440825736
53,-0.0600108722204816
54,-0.054734986050115675
55,-0.04429433623539208
56,-0.0336876035146725
57,-0.025969384573055376
58,-0.021440754946011067
59,-0.019106301901675997
60,-0.015449893575553063
61,-0.011251438984254566
62,-0.007338791113179536
63,0.0009579548051223642
64,0.001796265715533389
65,0.003899272776401543
66,0.008015564677199574
67,0.011114948553217218
68,0.01484553908917853
69,0.011773238701643488
70,0.01261744901361043
71,0.014834813816743862
72,0.020148588755784423
73,0.018650791046671264
74,0.02071397691755193
75,0.02426852083017257
76,0.0267669298125192
77,0.03197479437645237
78,0.03578735388090575
79,0.039733170689079444
80,0.043123295951724004
81,0.04666829948023553
82,0.04930122355576391
83,0.05247875967582496
84,0.05121641570890336
85,0.05510798213986506
86,0.05781424598194315
87,0.058084879573856184
88,0.059199816069013825
89,0.059092113597101224
90,0.06112135281226598
91,0.06138294261748996
92,0.05823604305436081
93,0.05914741343125581
94,0.06041539537189793
95,0.061261344646916314
96,0.0614813152213444
97,0.06338704451258925
98,0.06480183369817687
99,0.06639949605079609
100,0.06658707522045479
101,0.06798285063526845
102,0.06802261531134082
103,0.07036479034822851
104,0.07179088639141622
105,0.07319592830766591
106,0.07165947054829615
107,0.07242943267529979
108,0.0717363365337769
109,0.07290526475121258
110,0.07405402507433008
111,0.07459763657494227
112,0.0755534258911953
113,0.07667840904861203
114,0.07746438655438584
115,0.0789792296872964
116,0.07789267369387422
117,0.07741975577126031
118,0.07857962287768798
119,0.0791903585550643
120,0.0801666580460182
121,0.08076271887019675
122,0.07738902323301494
123,0.07724338832070703
124,0.07746628355297691
125,0.07864597378355187
126,0.0795915031866603
127,0.07999009902206418
128,0.08066530837053677
129,0.08106268924565274
130,0.08239655553183996
131,0.08218457349135318
132,0.08298187745804046
133,0.08303230592484284
134,0.08210711633153268
135,0.08273386169958868
136,0.08281839081187928
137,0.08328864221459523
138,0.08318966249840762
139,0.08388857054904675
140,0.08424744315322258
141,0.08391995257773416
142,0.0844199413952686
143,0.08288629322327294
144,0.08341929959425734
145,0.08372679409834212
146,0.08405280909644781
147,0.08380274893379705
148,0.08354052682104555
149,0.08329192873283786
150,0.08378315710822848
151,0.08471402967393495
152,0.08518928463238565
153,0.0853510782865711
154,0.0855815062595631
155,0.0860053904062413
156,0.08595446934156742
157,0.08584263643491083
158,0.08608121175349785
159,0.08585931210620135
160,0.08609948023172852
161,0.08619959322225425
162,0.08637337834487593
163,0.08643296764061068
164,0.08676527281789674
165,0.0866315097229662
166,0.08670707991275034
167,0.08661164746182717
168,0.08666017418054543
169,0.08701581148756565
170,0.08750613753604611
171,0.08764393306917893
172,0.08758507454824699
173,0.08751141087203253
174,0.08718388950218882
175,0.08689182557514422
176,0.08704360402689379
177,0.08736347326993348
178,0.08749060260676803
179,0.08808590928396696
180,0.08801851013017697
181,0.08795430218022766
182,0.08787164200700852
183,0.08802997493169487
184,0.0878250562258522
185,0.08769562510621193
186,0.08757861630295195
187,0.08691187136925291
188,0.08695394933423725
189,0.08717778524936433
190,0.08729571656448717
191,0.08720010792669423
192,0.08696079351416322
193,0.08681126920501374
194,0.08658088956582531
195,0.08636128050960289
196,0.08612593540141451
197,0.08603646780779482
198,0.0859496624088036
199,0.0860523288681281
200,0.08644293816991201
201,0.08685914566016989
202,0.08633404052165267
203,0.08672288277066156
204,0.0864206497518695
205,0.08633074936108082
206,0.08656648123415966
207,0.08672641209500426
208,0.0867794863140946
209,0.08639232397881437
210,0.08630764482147057
211,0.08602766094559336
212,0.08569323254782472
213,0.08504103705130679
214,0.08514319510617253
215,0.0855144238593435
216,0.08508581752678059
217,0.08535282836944134
218,0.08551439517668133
219,0.08587264380393546
220,0.08600663940493572
221,0.08615056172356882
222,0.08667843635689508
223,0.08722511466572842
224,0.0872366707285955
225,0.08679500348216723
226,0.08644739428323296
227,0.08581750815357377
228,0.08633180611055144
229,0.08626251282740577
230,0.08586370672984968
231,0.0867397447783117
232,0.08628634605035465
233,0.08604764708780004
234,0.08595944510909395
235,0.08636347413372228
236,0.08623435163776186
237,0.08670349327576256
238,0.08672588832246152
239,0.0860320726072808
240,0.08645767411911665
241,0.08737144566766183
242,0.08730985400550152
243,0.08745957622652578
244,0.08760824912540907
245,0.08736907345431562
246,0.08729535253981514
247,0.08696813132291821
248,0.08692992176943232
249,0.08666207444369681
250,0.0868402351590981
251,0.0869688284086874
252,0.08718688264677145
253,0.08752404205670253
254,0.0882259537518349
255,0.0880912084645325
256,0.0874855240523482
257,0.0873990576272903
258,0.08767774291089458
259,0.08767427060530737
260,0.08769557821923037
261,0.08749887151873295
262,0.08735015440007614
263,0.08726308299321443
264,0.08758739206092217
265,0.08755421033111208
266,0.08742159581727081
267,0.08695250132572317
268,0.08716555800043044
269,0.08807226523163167
270,0.08790129725100619
271,0.08743387881483457
272,0.08727782225816685
273,0.08673534473367844
274,0.08718683136035485
275,0.08713968601104155
276,0.08726505121239903
277,0.08747473297103239
278,0.08743566442356104
279,0.08767084481262202
280,0.08787923859306904
281,0.0878042077131456
282,0.08736205057269805
283,0.08741568436592645
284,0.08757449755403245
285,0.08749471070766011
286,0.08756131645202242
287,0.08797882690572384
288,0.08788672561535515
289,0.08736255668183517
290,0.08786919402402953
291,0.0874254824577777
292,0.08749643610647397
293,0.08751178216991791
294,0.08743887408427568
295,0.08791964513527309
296,0.08756164174497386
297,0.08770110125440592
298,0.08746024741320224
299,0.08702490872372758
300,0.08722830843534683
301,0.08706701798683358
302,0.08682826611500341
303,0.08687499198110125
304,0.08702238901964922
305,0.08682245541672795
306,0.08682140361423095
307,0.08696514056165337
308,0.0872107120100199
309,0.0875847202608173
310,0.08740607831500635
311,0.08726457149049044
312,0.08738267994159818
313,0.08739135259003365
314,0.08740927660713425
315,0.08693328247293679
316,0.08703762661658092
317,0.08638893921293941
318,0.08597553320930715
319,0.08589918284004613
320,0.0861135031436594
321,0.0863461812425892
322,0.0867134037693656
323,0.08708702576878516
324,0.08700780915668173
325,0.08725879950032142
326,0.08665919032131589
327,0.0865334002056863
328,0.0859966854345035
329,0.08592867449741645
330,0.08574626233417765
331,0.08589020791267434
332,0.08602426504446636
333,0.0858548348130605
334,0.08605132758454873
335,0.0858692803368246
336,0.08560432076918562
337,0.08607121703446638
338,0.08645920065719544
339,0.08645536027263395
340,0.08694895749012344
341,0.08660093749809007
342,0.08688723270816572
343,0.08679147787144452
344,0.0872300317339659
345,0.08711454648845438
346,0.08660851310854892
347,0.08723025522678261
348,0.0866908639852628
349,0.0867790216372393
350,0.08690419204526983
351,0.08650462619209745
352,0.0866339121020835
353,0.08694839377018822
354,0.08676919250619125
355,0.08675273798941116
356,0.08702692055438643
357,0.08680672642947453
358,0.08736386624599592
359,0.0877392267670491
360,0.08746993173535991
361,0.08754289861955937
362,0.0872178141752365
363,0.08717059846038962
364,0.08732749526484618
365,0.08771738935813733
366,0.08715687122320022
367,0.08708811112977463
368,0.08719146602217018
369,0.0867475697654217
370,0.08691427820244993
371,0.08700154390918821
372,0.08735338822294125
373,0.08740368463357255
374,0.08696791062736481
375,0.08691166591629955
376,0.08652466164814449
377,0.0861873563538821
378,0.0865272524724154
379,0.08666030550924674
380,0.08658727244968177
381,0.08645145284922387
382,0.08661370147280216
383,0.08609570862959909
384,0.08609738918046135
385,0.08583970864325743
386,0.08569195940831287
387,0.08568110979860111
388,0.08603604883490577
389,0.08686098382358469
390,0.08673712619082377
391,0.08669171265902739
392,0.0866484160614844
393,0.08688406783874356
394,0.08721705128433278
395,0.08689979478432511
396,0.08671533702057996
397,0.0863033307037568
398,0.0859875870444014
399,0.08592209378161737
400,0.08620518066834248


==> figs/o8_normal_smooth9.csv <==
x,y
1,0.008105478249490261
2,0.0064088889397680765
3,0.0056175684928894045
4,0.006659887932240963
5,0.0065462902601808315
6,0.007693615443967283
7,0.010495808917995543
8,0.010059514512091503
9,0.012255325275185368
10,0.013295039332678314
11,0.01609844621727204
12,0.01579636289217474
13,0.018681907610938568
14,0.020275582185547605
15,0.022497515882099618
16,0.02562674746368374
17,0.027908802692181277
18,0.02977907493479825
19,0.031148749975273997
20,0.033026549268880476
21,0.036051444455193565
22,0.03705070107657351
23,0.04171953668724272
24,0.04433499488709069
25,0.04664144036302891
26,0.04904121041712099
27,0.05226664361730457
28,0.05410292477049149
29,0.055117851322630494
30,0.05610417424953531
31,0.057819773399679815
32,0.05867727292524185
33,0.059486164387581406
34,0.061739239457116415
35,0.06363452005046537
36,0.06529948438100155
37,0.06731917776070954
38,0.06919249132933844
39,0.07077865885790553
40,0.07299967113521427
41,0.07506669613766728
42,0.07508260282619052
43,0.0763782212681465
44,0.07699654098274344
45,0.07714575614859492
46,0.07759035455879418
47,0.07784626553383632
48,0.07745572405988421
49,0.07853727395475907
50,0.08082364891595545
51,0.0844467272874138
52,0.08679691691843462
53,0.08740839725417905
54,0.08929770915820907
55,0.09187588747544327
56,0.09580106725874458
57,0.09588293678089602
58,0.0972565668510612
59,0.09873206907694483
60,0.09906831378506074
61,0.10042803059309527
62,0.10216412309071247
63,0.10342853245074293
64,0.10511066445947952
65,0.10624662797964753
66,0.10773150781974619
67,0.10855357566641652
68,0.10935564609617189
69,0.11091359128579673
70,0.11181060376785854
71,0.11224018844684357
72,0.11357184779096002
73,0.11558932392103989
74,0.11669753338369894
75,0.11812345843440146
76,0.1191078617655562
77,0.11960196892768084
78,0.11994786918476169
79,0.1201034429101492
80,0.12152995846524939
81,0.12082227631081735
82,0.12155523655119177
83,0.12199255309077475
84,0.12275378687595463
85,0.12374485239459697
86,0.1248523045039799
87,0.1235001085808837
88,0.12446007567146095
89,0.12535921875386244
90,0.12549057880415446
91,0.12653908681309753
92,0.12573151783439399
93,0.1265136360790689
94,0.12686829653379553
95,0.12879625904855638
96,0.128701467349805
97,0.1294328040194609
98,0.12973850664306563
99,0.12995652583368614
100,0.13115169609005445
101,0.13239866350068324
102,0.13166032302952116
103,0.13140274943628583
104,0.1319553765212179
105,0.1328948747415555
106,0.1333032647936832
107,0.13381514848792175
108,0.1336929327385749
109,0.13446349735293917
110,0.13458161802799223
111,0.13295397238472745
112,0.13440041610484998
113,0.13500280263023687
114,0.1350414134442548
115,0.13499668485341132
116,0.13578139763847882
117,0.13651587088503744
118,0.1360858039820043
119,0.13783344984923432
120,0.13835885251350372
121,0.13761777393329594
122,0.13797577958382773
123,0.1385146028495813
124,0.1370092329410003
125,0.13704945120459375
126,0.1367743415228627
127,0.13718678378392177
128,0.1387568756043516
129,0.13977280653413557
130,0.13952011373844525
131,0.1406901449609409
132,0.1407457489355156
133,0.13947991865131998
134,0.14019674960303674
135,0.14096219006355137
136,0.14253102239825305
137,0.1431052535491405
138,0.14491332319830819
139,0.14424339307059314
140,0.14417408590951086
141,0.14288030879591573
142,0.14213344887102844
143,0.1430244693327415
144,0.14196559183315646
145,0.14130963587030362
146,0.14183555576143791
147,0.14248444616441247
148,0.14196467828432607
149,0.1415667781085958
150,0.14045757492046265
151,0.14130494689638057
152,0.14139134909833645
153,0.14153447651378967
154,0.1427133670763313
155,0.1425797648414498
156,0.1428824237452023
157,0.1429316048144763
158,0.1428409973668574
159,0.14212121008821
160,0.14323949610281886
161,0.14360503222127766
162,0.14334353535395872
163,0.14305900540073524
164,0.14265265768277474
165,0.14305836891091908
166,0.14280905665418844
167,0.14278190888280876
168,0.14371505132897383
169,0.14323785976991374
170,0.1433248929061769
171,0.14245104895933974
172,0.14304214364502885
173,0.14392916243863754
174,0.14474619074099648
175,0.145005947143734
176,0.1458225346722309
177,0.14624766830665806
178,0.1460046186214352
179,0.14574143417170626
180,0.1458944019152908
181,0.14572736648984447
182,0.14564665581227268
183,0.1457166128645026
184,0.1458351957758978
185,0.14638932180053427
186,0.14714323250931294
187,0.1474020520014923
188,0.1471351435032512
189,0.14691744448963032
190,0.1466681945522716
191,0.14665828390718313
192,0.14612740049184095
193,0.14586124810058532
194,0.14660709642599812
195,0.14626175501850955
196,0.147099995662937
197,0.14746333126738914
198,0.14721994517310188
199,0.14791542069372887
200,0.1480514789485099
201,0.1481078819808211
202,0.14778706488402302
203,0.1475812842612709
204,0.1472949817924421
205,0.1464148463441778
206,0.1471375913888677
207,0.14672461522851565
208,0.14589161312491458
209,0.14614191772857987
210,0.14692177881884294
211,0.1462590352602695
212,0.14716731660734667
213,0.14679635602090704
214,0.14652795974481655
215,0.14809770778478878
216,0.14861182477171747
217,0.14829582964863355
218,0.1477107166840372
219,0.14714117135945598
220,0.14683808344313776
221,0.14676993302442976
222,0.1469043571824284
223,0.1469476427800463
224,0.14747708196941076
225,0.14769856025728337
226,0.1479492460783072
227,0.14910184369347224
228,0.14797075860972758
229,0.1479092145557006
230,0.14647722434355018
231,0.14632905147689457
232,0.14651018192366846
233,0.14724768081303916
234,0.1477939594894333
235,0.148166734794648
236,0.14819013221848443
237,0.14895528087426813
238,0.14822421696254245
239,0.14805928671182958
240,0.14852481905062587
241,0.14903747579550378
242,0.14851672090079454
243,0.14847880724358023
244,0.14810292234975808
245,0.14815775732063097
246,0.14800143700715462
247,0.14881046529301906
248,0.1494261942716441
249,0.1496438225280048
250,0.1501064679179312
251,0.14996368269506583
252,0.14949041378840944
253,0.14882365708659717
254,0.1484341935376283
255,0.14856440270483104
256,0.14855037580018884
257,0.14847765073256772
258,0.14818880592355502
259,0.14919968069704806
260,0.14866280962031275
261,0.14858016439379326
262,0.14815186770052677
263,0.14800466130337983
264,0.14801826504017596
265,0.14897859478425102
266,0.148780435780565
267,0.14851857166875604
268,0.14811734802772883
269,0.14820476872250693
270,0.14784314485661915
271,0.1483801193738526
272,0.14933970460634344
273,0.14899327656037434
274,0.14944477796918293
275,0.14916279393761878
276,0.14831897298988275
277,0.14831766200509583
278,0.14805598895949348
279,0.1483569727051457
280,0.14832554033769968
281,0.14908525590336744
282,0.1493723935863652
283,0.14918867918681605
284,0.14930675929336104
285,0.14885008340074138
286,0.1487916410415785
287,0.1485223070188835
288,0.15034680027405692
289,0.15091140680289514
290,0.15196104597547275
291,0.14949057029037435
292,0.14904068731977427
293,0.1481978296373536
294,0.1483291818917617
295,0.14894995250292045
296,0.1503412961183854
297,0.1494108562963189
298,0.1488593794670982
299,0.14826669345205573
300,0.14860125228678178
301,0.14788250784499937
302,0.14745411867281938
303,0.1477675371859772
304,0.14780849368819324
305,0.14761254773839172
306,0.14725800978813045
307,0.1475706737727535
308,0.14808774067377561
309,0.14704589909388585
310,0.14626533269352285
311,0.14723814707517535
312,0.14692731959986607
313,0.14723668929965425
314,0.14806524458853418
315,0.14811987319583905
316,0.14782429014738094
317,0.14755957968618594
318,0.14747896922456732
319,0.1476304945304469
320,0.1482506081719228
321,0.14740537571242704
322,0.14658702582715083
323,0.14654111716686008
324,0.14649602490846797
325,0.14575523184106784
326,0.14662224393814238
327,0.1468812585627684
328,0.14825514204105578
329,0.14717248898864543
330,0.14766178419101916
331,0.14790567806281463
332,0.14822765187249615
333,0.1482727780564967
334,0.14774577211955278
335,0.14772452615158937
336,0.14829272212794883
337,0.1481741325456929
338,0.14880039153090402
339,0.1488065557860549
340,0.1487385797962441
341,0.14767180101259597
342,0.14813742681906267
343,0.1465672371795682
344,0.14837389004328025
345,0.14764486979333913
346,0.1478135323305877
347,0.14792554996430443
348,0.14782020379918426
349,0.14743864473537455
350,0.1471983322814332
351,0.14758986496763465
352,0.14813547072264882
353,0.1485047838460207
354,0.1493024022612691
355,0.14902973543707013
356,0.14920107905063162
357,0.14804046199315607
358,0.149294185748045
359,0.14949134866328032
360,0.1484362099760561
361,0.14801239349190493
362,0.14744884858498664
363,0.14771578839394175
364,0.14827048299586226
365,0.1489097328592132
366,0.14829071327526483
367,0.1475976642770688
368,0.1477196204784322
369,0.14797729445601776
370,0.14776707315241047
371,0.14667466840560509
372,0.1460730155832941
373,0.14670033787435666
374,0.14602042765688633
375,0.14556872872655155
376,0.1456125545037797
377,0.14674069889184932
378,0.14667881495771198
379,0.14655162662581256
380,0.14647929612084315
381,0.14680330523804502
382,0.14783566208740184
383,0.1477027283197055
384,0.14725368583965984
385,0.14730282304974218
386,0.1471052915897234
387,0.1463257775646088
388,0.1455018942899976
389,0.14346443790323798
390,0.14467260996813117
391,0.14578043753189926
392,0.14573699981823343
393,0.1460691534059177
394,0.1461618238011238
395,0.14529496371620035
396,0.14547409361487448
397,0.14476977806585273
398,0.14503117073742067
399,0.1450135097131209
400,0.145985084941245


==> figs/o8_sen_smooth9.csv <==
x,y
1,-0.5913434028625488
2,-0.606472784280777
3,-0.6260621494054794
4,-0.6470098447203636
5,-0.6574775652348995
6,-0.6687086352342367
7,-0.6818213756651282
8,-0.6812242057118356
9,-0.6749085712009852
10,-0.6824886316872405
11,-0.6760855538979262
12,-0.6710211893917701
13,-0.6686902637185081
14,-0.6678519542427145
15,-0.6535447802017286
16,-0.6342463880065222
17,-0.6235324790432877
18,-0.6063042894323015
19,-0.5835305346834073
20,-0.568989321034021
21,-0.5470515559085012
22,-0.5363401445717633
23,-0.5385497873697597
24,-0.521256443769388
25,-0.5120927336013191
26,-0.5037951507147437
27,-0.49868759852435757
28,-0.49893428094792275
29,-0.4834059018576852
30,-0.4741178576962392
31,-0.4614555530085779
32,-0.4400192283691123
33,-0.41451476959298444
34,-0.4017163450829124
35,-0.3923238249401988
36,-0.3792854963344998
37,-0.3749936656894684
38,-0.3687750878997803
39,-0.3672484531761551
40,-0.36902499569308855
41,-0.35820031797455637
42,-0.35813820334285695
43,-0.3470118177414852
44,-0.33281502418049436
45,-0.3147019561439299
46,-0.30382843014385197
47,-0.29851371523844505
48,-0.2765254838208017
49,-0.25385854285415926
50,-0.24550315417161808
51,-0.23591867396811747
52,-0.22481928446513508
53,-0.21645505439003193
54,-0.2031926382549991
55,-0.1946877123983255
56,-0.19862375695153037
57,-0.1928957689283248
58,-0.18553148032527772
59,-0.1677013777517671
60,-0.16368189389914822
61,-0.15197416076431172
62,-0.1452946917358294
63,-0.13879665936320318
64,-0.1371893066640731
65,-0.12291821165354876
66,-0.1295629723978504
67,-0.1217578843932567
68,-0.11594742274593275
69,-0.11436818006316687
70,-0.10767700936806082
71,-0.0983087692386974
72,-0.09361862454358362
73,-0.09181406778285167
74,-0.07990366346111234
75,-0.07711190172854367
76,-0.07780491878530356
77,-0.0738752285683838
78,-0.07384396419328637
79,-0.07199585505189468
80,-0.06693958626266094
81,-0.06192684127607142
82,-0.0532113086019593
83,-0.04540356285881736
84,-0.03817896690230135
85,-0.03693657536441593
86,-0.029109790570746443
87,-0.024505742323884888
88,-0.019833822376271657
89,-0.021835079932278904
90,-0.020509132741302113
91,-0.012670634536513563
92,-0.01268717117107112
93,-0.009224631714786878
94,-0.005893203611343317
95,-0.0011340697066508651
96,0.005639077473593688
97,0.007623980379622818
98,0.00860440483229307
99,0.005121313599082361
100,0.0012058050787441712
101,0.009535438390611954
102,0.009996939831560267
103,0.011563037492560218
104,0.017448742381686155
105,0.01984277630623059
106,0.023360856754564136
107,0.025900743201061685
108,0.029463133330361185
109,0.026895047929703715
110,0.02964724156870203
111,0.035201087328318566
112,0.03957368260549647
113,0.0400093349897308
114,0.0369754564911225
115,0.04188540418297934
116,0.041121885979332515
117,0.04240657125785171
118,0.046188650145002175
119,0.04772974113869784
120,0.051779697629047494
121,0.05395289983651017
122,0.051409386072763574
123,0.05350996253568718
124,0.05674179373096337
125,0.05436131114880065
126,0.055444078938244164
127,0.054695651125381925
128,0.058791629396203644
129,0.05828625694423034
130,0.06182468893089099
131,0.06446678082905594
132,0.06161033338989958
133,0.06260942274349461
134,0.0637957723797935
135,0.06538902195050518
136,0.06320444431979239
137,0.06296462136875491
138,0.0659715181741497
139,0.06763931850970219
140,0.06807027823073056
141,0.07113605573483454
142,0.0740016073111428
143,0.07370794446382521
144,0.07575459448498725
145,0.07739649863245106
146,0.07668791101457491
147,0.07742729383184148
148,0.07839461875683337
149,0.07707260590248945
150,0.07828069142806807
151,0.07896524067796717
152,0.07980647217700586
153,0.07990819467428062
154,0.0808343224524504
155,0.0815090998529535
156,0.08001333083383515
157,0.08217412327831038
158,0.08238450001274092
159,0.0816684929483641
160,0.08057087522329469
161,0.07600203069968445
162,0.0787612236701556
163,0.07896527011660708
164,0.08056777292014336
165,0.08246725937892058
166,0.08338432587238305
167,0.08096214415477651
168,0.08124355031711106
169,0.08221352371867517
170,0.0828899095055105
171,0.0844978458818771
172,0.08528271843227543
173,0.0867615314951491
174,0.08573836290517017
175,0.08605565908859877
176,0.08654896572212019
177,0.08660287250560197
178,0.08707349603904789
179,0.08948198949277554
180,0.09044481138867277
181,0.091090260331173
182,0.09191669006735617
183,0.08951582443348051
184,0.09032819731502069
185,0.08969262373568118
186,0.09069231494177729
187,0.09197217980542198
188,0.09201822363899721
189,0.0923762829622618
190,0.09354665456899926
191,0.09462136175056331
192,0.09598963540035516
193,0.09615082515392925
194,0.09537911987108791
195,0.09660348214926842
196,0.09758524970611206
197,0.09782357179880384
198,0.0984576746561549
199,0.09795142603562075
200,0.09875088014584003
201,0.09811190958363906
202,0.09819108944126752
203,0.09794849039008129
204,0.09741890249451912
205,0.0976011848551117
206,0.09806406612116836
207,0.09738300396429368
208,0.09796589601123513
209,0.09845189739540978
210,0.09918407043167142
211,0.09798512032939363
212,0.09916361574512753
213,0.09951477635665565
214,0.09935585309949961
215,0.10031946137446862
216,0.1013827410480264
217,0.10162569467492846
218,0.10101483137251091
219,0.10097983215011196
220,0.10068162441632482
221,0.1008978679214239
222,0.10134076351830243
223,0.10149934612133096
224,0.101669659218949
225,0.10258011594572239
226,0.10256652079664384
227,0.10264910125114961
228,0.10237807434837617
229,0.10254632296002446
230,0.10173835332843546
231,0.10160824634718493
232,0.10188419054228899
233,0.10265900355826768
234,0.10324766333923596
235,0.10279551234268419
236,0.10265367927929704
237,0.10110687645775925
238,0.10181610225888654
239,0.10185087268876343
240,0.10176981281036712
241,0.10151428542251507
242,0.10145373623116422
243,0.10102877450475342
244,0.10082646324475927
245,0.09905118671870522
246,0.09933335195019506
247,0.10058431500227448
248,0.1004696198466229
249,0.10119783727790185
250,0.10163085548697652
251,0.10163931001977988
252,0.10217621058008254
253,0.10250151049895151
254,0.10252157427492498
255,0.10118533367773376
256,0.10112823422128392
257,0.10131604336536913
258,0.10152103405747105
259,0.10263756798106394
260,0.1020966959273633
261,0.10216420596323758
262,0.10143127625121787
263,0.1013076715314458
264,0.10147428923643263
265,0.10149853897508948
266,0.10130652462616833
267,0.10224859722115343
268,0.10293894834212432
269,0.10257859075270864
270,0.10209114144029711
271,0.10057020371957864
272,0.09997351484719734
273,0.09987652242681819
274,0.10006243980379198
275,0.09980423894332016
276,0.10067971181994227
277,0.10089285119288159
278,0.10126059303205902
279,0.10183832838703717
280,0.10208505133899622
281,0.10222481331329858
282,0.10267815418035968
283,0.10296589368871913
284,0.10300897643827257
285,0.10311525913354329
286,0.10347429232844625
287,0.10318477288230282
288,0.10335021765837689
289,0.10329326810070533
290,0.10426017408038966
291,0.10436198277293855
292,0.1037568218679954
293,0.10344010148987735
294,0.10327607144009081
295,0.10319800152561968
296,0.10373059041066682
297,0.1030854877242182
298,0.10246716556627163
299,0.1024324874670381
300,0.10255400588432623
301,0.10240671560454076
302,0.10278939329344962
303,0.10377349218212606
304,0.10418064305618144
305,0.10430958041043344
306,0.1038596578105503
307,0.10365216562129978
308,0.10363820534030727
309,0.10271670974266647
310,0.10243008336697923
311,0.10236095831938005
312,0.10236355763209537
313,0.1020732784408272
314,0.10165277696889108
315,0.10185308227456927
316,0.1014131669955014
317,0.102090883829286
318,0.10269407949872937
319,0.10227289517547004
320,0.10248249071680289
321,0.10205613939025504
322,0.10224890888981673
323,0.10260039059447634
324,0.10218852151746204
325,0.10232835387570843
326,0.10246635042473541
327,0.10252750348608076
328,0.10279751805866104
329,0.10295549173716612
330,0.10332807352749025
331,0.10331929803437753
332,0.10348402408254233
333,0.10374066186689217
334,0.10367178055116127
335,0.10400895371259979
336,0.10416412661273836
337,0.10426967122971617
338,0.10373348992007617
339,0.10357199312094727
340,0.10411061228076111
341,0.10361192417823813
342,0.10305712186709233
343,0.1027332490391897
344,0.10358223206168714
345,0.10354654463857087
346,0.10367899289187496
347,0.10370662123373185
348,0.10388931537041993
349,0.10391714189383326
350,0.10411416602670794
351,0.10431713860517422
352,0.10374461413579297
353,0.10382923753104012
354,0.10324383471347154
355,0.10278100842777427
356,0.10246435693988384
357,0.10282994784792526
358,0.10355076397550342
359,0.10348244492792102
360,0.10356636406108449
361,0.10373692939690987
362,0.10382003393780208
363,0.10404709256003215
364,0.10373828360119386
365,0.10411197959195605
366,0.10435281561742153
367,0.10400441169974142
368,0.1044116031846726
369,0.10362069860589422
370,0.10406013851307556
371,0.10340960867651754
372,0.10383043480618405
373,0.1040879029873336
374,0.10444068436413925
375,0.10463641680410435
376,0.10383835819778678
377,0.1039149594672129
378,0.10363149336286831
379,0.10373480789043112
380,0.10358163719336035
381,0.10406576697492458
382,0.10402583945808283
383,0.10410417126730803
384,0.10430018535657874
385,0.10355458347264664
386,0.10350303147670988
387,0.10344522858653095
388,0.10400201378757024
389,0.10281153319919942
390,0.10301670699100052
391,0.10383443253141958
392,0.1034938846549599
393,0.10316862280856448
394,0.10306734173617552
395,0.10298194508959463
396,0.1028107838738824
397,0.10282916980167017
398,0.10296919411879586
399,0.10303688466365761
400,0.10283293652369642


==> figs/s8_normal_smooth9.csv <==
x,y
1,0.019639581441879272
2,0.02258872613310814
3,0.024739032611250877
4,0.0266895541921258
5,0.029432322774082424
6,0.029662223482504486
7,0.031226568810082973
8,0.03131927741343156
9,0.0338728068868015
10,0.0353692368656123
11,0.03695153371897855
12,0.03810111330217885
13,0.039072176631689964
14,0.039870174959064336
15,0.040858229012573494
16,0.04212019928808635
17,0.042968732909997934
18,0.04379880454835948
19,0.04582580798892071
20,0.04609151071931025
21,0.046181550353393865
22,0.04546308172907762
23,0.04457162494808136
24,0.04372993193879454
25,0.044867302845252116
26,0.04602955583065679
27,0.04592687311765489
28,0.04795832788643483
29,0.049716152450715694
30,0.05034637394661474
31,0.05150965028805823
32,0.05128154537501893
33,0.05261332584699656
34,0.05250320473266242
35,0.051734046390228855
36,0.0508871521805883
37,0.05025187473790293
38,0.05072133659985463
39,0.05164853411615014
40,0.05174556421667445
41,0.052915747142703314
42,0.051081069716993846
43,0.049866342612371335
44,0.05094873821878328
45,0.05150377079377079
46,0.04956215165134821
47,0.049462872374742214
48,0.05086862679900734
49,0.05138877230806954
50,0.05265995366505213
51,0.05288150387821877
52,0.05366751271025792
53,0.05318522498789241
54,0.05310726989015469
55,0.053945007506351436
56,0.053846152573830575
57,0.054143384352332374
58,0.05399942718893828
59,0.05390672972456105
60,0.05398405610610981
61,0.054541314936488325
62,0.05620190527749907
63,0.05593864345591829
64,0.05528017445541828
65,0.056651619650161945
66,0.055862403357538594
67,0.05791033561037154
68,0.057239325761850215
69,0.0586725416064759
70,0.05780380522732436
71,0.05704427299372404
72,0.05760071683650061
73,0.055492650050445
74,0.05581576503383243
75,0.054380683619384085
76,0.05425087416345249
77,0.05531696055091355
78,0.05473140395066381
79,0.055743207183908586
80,0.05618638439246818
81,0.055591186671872184
82,0.05450460199065737
83,0.05558847084833144
84,0.05333469833606146
85,0.05420251139110621
86,0.05282901181077626
87,0.05472012269463241
88,0.05628598697155207
89,0.05627863936575791
90,0.057160558548145356
91,0.05712509616903024
92,0.05751802852474055
93,0.05621900071849585
94,0.05570869328215862
95,0.05563169693918655
96,0.05497026794527438
97,0.05388961452282488
98,0.055039990407559455
99,0.054111206274330484
100,0.05670101753571617
101,0.05742745156615067
102,0.0602205154794075
103,0.059320542886640244
104,0.05854905799757148
105,0.05881189954934154
106,0.05904833140365154
107,0.060340355298446446
108,0.0601606708421053
109,0.06191082298640086
110,0.06069956608012623
111,0.061286566889840126
112,0.0618294856577138
113,0.06217954143545209
114,0.06124601663346152
115,0.06057856627877111
116,0.059772010358353445
117,0.05924948443071245
118,0.060171224675442565
119,0.05932187296616953
120,0.05825731872917343
121,0.05994801344932135
122,0.06058782523090556
123,0.06044692264689429
124,0.06089459478879055
125,0.060558832019782786
126,0.06161762818415468
127,0.06185712481784378
128,0.06047888232988913
129,0.06112580120911716
130,0.06149932700708972
131,0.06201914660616636
132,0.06410136189297366
133,0.06595629259558494
134,0.06427343164037444
135,0.06287777475253442
136,0.0635734816050741
137,0.06463922586943623
138,0.06637949818586632
139,0.06634228295876375
140,0.06377598673218898
141,0.06493925851685774
142,0.06539790304395232
143,0.0665097509791792
144,0.0651307195398516
145,0.06560326054453611
146,0.06689638511621737
147,0.0658509916777949
148,0.06718212917884056
149,0.06761652429795144
150,0.06640909194853196
151,0.06364374306714198
152,0.06301615302487308
153,0.06304290739945258
154,0.06282540573106722
155,0.064357405871986
156,0.06532089424506306
157,0.06615052085258495
158,0.06754758025233089
159,0.06557459889373904
160,0.06579237885941618
161,0.06570793352427678
162,0.06620414848836598
163,0.0673339818034679
164,0.06839170790738854
165,0.06913920256817632
166,0.06876521345964932
167,0.0700828667312133
168,0.06874808616899858
169,0.06796449152347514
170,0.06816399077520134
171,0.06732668486188675
172,0.06639755337194346
173,0.06567810462792882
174,0.0667849777956024
175,0.06572785739474432
176,0.06751480636930111
177,0.06650745552422682
178,0.06679554818548632
179,0.06734063212702757
180,0.06817365051475244
181,0.06550501945168147
182,0.06584016155496569
183,0.06471774544979929
184,0.06481774359940706
185,0.06548209750651615
186,0.06618278039097157
187,0.06635910775601297
188,0.06680444559162346
189,0.0669252031806602
190,0.06846199218304401
191,0.06879915550832252
192,0.07098406483665974
193,0.07191063177528266
194,0.07190106179066554
195,0.07062309301568319
196,0.0703284582496278
197,0.07212484696512753
198,0.07232053565089702
199,0.07165646392498731
200,0.07154975165481257
201,0.07231372069914538
202,0.07267520774840772
203,0.0727344039032411
204,0.07430795800234836
205,0.07315481652211513
206,0.07477695002607733
207,0.0743815310697457
208,0.07449815790957517
209,0.07490899894630587
210,0.07598841027017542
211,0.07581406386729575
212,0.07634370000991073
213,0.07568097908943457
214,0.07487781688257661
215,0.07432843978421039
216,0.07480199100270403
217,0.07649289186323761
218,0.07708349703721773
219,0.0771707427111796
220,0.07638569458790406
221,0.07716672376812504
222,0.0769902967454881
223,0.07517060441153264
224,0.0751641635809274
225,0.07477476847594364
226,0.0754848873832111
227,0.07474285717770021
228,0.07709837501613404
229,0.07826872285039518
230,0.07663877560941541
231,0.0755791195116773
232,0.07705227907440079
233,0.07793543451375676
234,0.07890843865287524
235,0.07795820847462615
236,0.07873186587075294
237,0.07808636309605749
238,0.07747984765680352
239,0.0786474459354137
240,0.07797435191131127
241,0.07951763138344728
242,0.0795957612857596
243,0.07871605690110112
244,0.07965979786922084
245,0.07811338659116221
246,0.07860148360719019
247,0.07880188221087814
248,0.07875324139908636
249,0.07802109509631114
250,0.07927009767226084
251,0.07929378425417874
252,0.07887324028019786
253,0.07924134060267818
254,0.07823597438208055
255,0.07790630799894147
256,0.07882020243136238
257,0.08000430942888395
258,0.0782490087865174
259,0.07986240506038489
260,0.08218679207443079
261,0.08163545916568232
262,0.08137126988253884
263,0.07956536018325591
264,0.07962838995582197
265,0.07926884983294905
266,0.07914258117360205
267,0.08160129926993547
268,0.08138789602274386
269,0.08201830269236583
270,0.08208551196461217
271,0.08208930884187188
272,0.08046067039118499
273,0.08009621527743004
274,0.07985143760101493
275,0.08216661422780003
276,0.08179335632321993
277,0.0816611148869791
278,0.0812677195330678
279,0.0828514509493308
280,0.08381518391616911
281,0.08497366906268392
282,0.08463497177716786
283,0.08533426120242502
284,0.08556298757518255
285,0.08640477593175999
286,0.08536855833619027
287,0.08565053007205595
288,0.08933616052150968
289,0.08941265079450825
290,0.08693913265829281
291,0.08955919424979386
292,0.08976273250837771
293,0.08885159801476879
294,0.08841095978945807
295,0.08849325506326838
296,0.08848630617651895
297,0.09017448035413225
298,0.08999098531187355
299,0.0881474862257908
300,0.08724175763967068
301,0.08874759411372928
302,0.0888536170323925
303,0.08907456206085415
304,0.0887109362197113
305,0.08956160602976608
306,0.0886437658191597
307,0.08833754259832581
308,0.08939689053733241
309,0.09113348263775489
310,0.0897877602721022
311,0.09040785184008775
312,0.08906930625888315
313,0.08919843158530541
314,0.0896188024110259
315,0.08940964967846823
316,0.08996983347094016
317,0.08918119425555429
318,0.0870297047941121
319,0.08714277015163593
320,0.08914605125219309
321,0.08647256764260546
322,0.08522347515065326
323,0.08505315025364328
324,0.0846293697331694
325,0.08533658351668841
326,0.08716172515901142
327,0.08947179725365831
328,0.09188548783001596
329,0.0925225062030908
330,0.09055738459751218
331,0.08883550668411144
332,0.08822089422928711
333,0.0888392670975991
334,0.08827612719179999
335,0.08782115508236121
336,0.08834344010756283
337,0.09038515190368178
338,0.09095455154852822
339,0.09157080452212771
340,0.092171835904441
341,0.091206631516029
342,0.09331080522055288
343,0.09456784685774022
344,0.0935234978227917
345,0.09288567195198867
346,0.09444337686772883
347,0.09390308127590186
348,0.09487555994798093
349,0.09364359892197861
350,0.09346956968416345
351,0.09463660308816647
352,0.09420680751590682
353,0.09559515938331561
354,0.0950664981469799
355,0.09448327013241849
356,0.09448198427308442
357,0.09368477865650214
358,0.09413415585095247
359,0.09512202347041274
360,0.09355692629266774
361,0.09449843747242385
362,0.094147107149578
363,0.09495696080811339
364,0.09428726124543711
365,0.0944107181231269
366,0.09375623074770768
367,0.09426137841583013
368,0.09511717069304632
369,0.09492788456222397
370,0.09295181029147787
371,0.09365262025392249
372,0.09409101322707111
373,0.09358913837745703
374,0.09355634798593744
375,0.09526829957950791
376,0.09526690578450574
377,0.0941042287885232
378,0.09489220458916575
379,0.09600074361549392
380,0.09663159642326749
381,0.09626726800538227
382,0.0953429705888372
383,0.09599370288762522
384,0.09660853395980364
385,0.09779744327177196
386,0.09674697798588505
387,0.09754902808754412
388,0.09622905497749538
389,0.0963876479417076
390,0.09654426651149901
391,0.09782419720545332
392,0.09874924155403603
393,0.09930333613451804
394,0.09837864818361239
395,0.10019249751138838
396,0.10016318664522307
397,0.09902710621569756
398,0.09902312000108543
399,0.10144588252466426
400,0.1006332485427991

==> figs/s8_sen_smooth9.csv <==
x,y
1,-0.7171570658683777
2,-0.7160696804523468
3,-0.7147831100225448
4,-0.7192305783629417
5,-0.7203148657262325
6,-0.7153686035436391
7,-0.7213860287155508
8,-0.7225031435983598
9,-0.7215965849605697
10,-0.7169287737412002
11,-0.7204725923719477
12,-0.7245312138720577
13,-0.7237839702657662
14,-0.7293335918091359
15,-0.7298880449088773
16,-0.7322551457124078
17,-0.7330821914706043
18,-0.7346013095885585
19,-0.7297757244327727
20,-0.7289807119565365
21,-0.7319683419403873
22,-0.7397767055097916
23,-0.7419191790876118
24,-0.7451844388178583
25,-0.7480718410549995
26,-0.7453075811152252
27,-0.7481145827369027
28,-0.7517714889403699
29,-0.7506170444092023
30,-0.7499460255266012
31,-0.748467082544635
32,-0.7473489237706097
33,-0.748153566677591
34,-0.7518752449982353
35,-0.7429187149613787
36,-0.7458076820501408
37,-0.7438043247814824
38,-0.7422263167341814
39,-0.7418193526900052
40,-0.7392445422264551
41,-0.7377689317213847
42,-0.7402210505617279
43,-0.7371895615887003
44,-0.7340097818939111
45,-0.7407384509594639
46,-0.7425043518619001
47,-0.7430370749780172
48,-0.7409649939908356
49,-0.742858474097291
50,-0.7442237657084817
51,-0.7482719291843254
52,-0.7456647994754265
53,-0.7424472846958832
54,-0.7427113245463784
55,-0.743201648342885
56,-0.7417578176989652
57,-0.7422521421016304
58,-0.7419315435321076
59,-0.743612616464282
60,-0.7448692284865245
61,-0.736783250824487
62,-0.736514125456699
63,-0.7345019407781557
64,-0.7341280902367171
65,-0.7272123806126121
66,-0.7260377090377095
67,-0.723004747736676
68,-0.723626914001903
69,-0.7224732539451728
70,-0.7210075886306115
71,-0.7251762835315122
72,-0.7269010205386209
73,-0.7287399106608148
74,-0.7296951115178747
75,-0.7206986993593887
76,-0.7238776192107422
77,-0.7268159304593762
78,-0.7293093306900347
79,-0.7252987417353348
80,-0.7233266287541231
81,-0.717978518023715
82,-0.7185159392487636
83,-0.7198877394793894
84,-0.719513791257006
85,-0.7243231691007572
86,-0.7253855607287369
87,-0.7279787488022104
88,-0.7272106373821486
89,-0.7258225290043464
90,-0.723133570676742
91,-0.7213971496156139
92,-0.7259578836439207
93,-0.722100293559863
94,-0.723525502612919
95,-0.7186526641226385
96,-0.7167304502406633
97,-0.7084583532642349
98,-0.7067850254623017
99,-0.7145699998123575
100,-0.7178613788232023
101,-0.719164190859629
102,-0.7177562876084744
103,-0.722331794816789
104,-0.7206247860657009
105,-0.7250924123346953
106,-0.722505671949996
107,-0.7226451127277138
108,-0.7259749193679979
109,-0.7283890801392516
110,-0.7287360809197296
111,-0.7350313826158884
112,-0.7337915566940822
113,-0.7307653368156897
114,-0.7287291056491506
115,-0.7253365486780619
116,-0.7199506077098681
117,-0.7216858011121601
118,-0.7162218458922253
119,-0.7155530781273436
120,-0.7145038006357305
121,-0.7103377900408464
122,-0.7098373581665836
123,-0.7027519651977494
124,-0.7022493876869924
125,-0.7085085330476267
126,-0.7078518883648428
127,-0.7072244360681993
128,-0.7047784812423548
129,-0.7046982485508586
130,-0.7079245184471308
131,-0.7053336263844459
132,-0.7033804262711782
133,-0.7014431779117148
134,-0.7029462836263265
135,-0.7068885489175635
136,-0.7077931276443526
137,-0.7065344910159342
138,-0.7132582181991308
139,-0.7140679998071047
140,-0.7098705806914913
141,-0.7127649699375583
142,-0.7117540283255774
143,-0.7061929562616049
144,-0.701941173576805
145,-0.7013598274917838
146,-0.7032131843326781
147,-0.6948425733350182
148,-0.6945180740924892
149,-0.6958212060009435
150,-0.6973470272667701
151,-0.7055747171086814
152,-0.7012319141485761
153,-0.6986418343059841
154,-0.7088880994742475
155,-0.710853838219526
156,-0.7033359318622492
157,-0.7002166190429219
158,-0.7028816829935034
159,-0.6997558317317354
160,-0.7022725023389268
161,-0.7057910273278125
162,-0.7031340041581722
163,-0.7094366227528988
164,-0.7106324918515866
165,-0.7170297820074009
166,-0.7153263615401965
167,-0.7124193662553174
168,-0.7071084815993139
169,-0.7096043323338833
170,-0.7117643560344702
171,-0.7155583684481436
172,-0.715223978594296
173,-0.7187100505548889
174,-0.7164591719852247
175,-0.7214055928718768
176,-0.7139276331482878
177,-0.7104318200783626
178,-0.7032330446752932
179,-0.7038772714119875
180,-0.6930905054791322
181,-0.6894135180816248
182,-0.6860281083320255
183,-0.6829515624047526
184,-0.6876207704545149
185,-0.6907432539940854
186,-0.6965681132985038
187,-0.6988367036562755
188,-0.6891719337327714
189,-0.6827339621803256
190,-0.6864628159184241
191,-0.6793745007973
192,-0.6842992705280558
193,-0.6840321781195678
194,-0.6844677295050751
195,-0.686717048206484
196,-0.6758625521527728
197,-0.6733428312182725
198,-0.6738807445323737
199,-0.6747300105294232
200,-0.6707758137882331
201,-0.6742586102456373
202,-0.675348425481068
203,-0.6734341125846031
204,-0.671343327268373
205,-0.672410119209657
206,-0.6784942704146831
207,-0.6799273691510316
208,-0.6879082145036897
209,-0.6914221306212223
210,-0.6901760571808346
211,-0.6928763097772653
212,-0.6921747719868709
213,-0.6968787666223666
214,-0.6975814303215344
215,-0.6912643671443461
216,-0.6987477088341474
217,-0.7052141020628236
218,-0.7078785052835127
219,-0.7081312731748086
220,-0.6999084707360205
221,-0.6981677254671517
222,-0.699402645883083
223,-0.6979580184731957
224,-0.6955747241599032
225,-0.6931052477499249
226,-0.687830931366122
227,-0.6872679887002434
228,-0.6833865372346991
229,-0.6806907112604815
230,-0.6706690658813511
231,-0.6701331975775178
232,-0.6694392123267545
233,-0.6702598475020075
234,-0.6675993927658449
235,-0.6647290702170894
236,-0.6624716265952675
237,-0.6594002792795977
238,-0.6531186058724356
239,-0.6535166878644615
240,-0.6478660862872591
241,-0.6500906969216099
242,-0.6478673361337153
243,-0.6494125016864509
244,-0.6576689918341969
245,-0.6554926788362325
246,-0.6572650452452118
247,-0.6608828228709592
248,-0.657825230538621
249,-0.6577679386554132
250,-0.6684537474052283
251,-0.6670879850151694
252,-0.6666072126653096
253,-0.664215640702215
254,-0.6578532843098346
255,-0.6542079855476591
256,-0.6504609354860877
257,-0.6485602648729648
258,-0.6404071025557427
259,-0.6370809351659217
260,-0.630285746627128
261,-0.6235567809102617
262,-0.621099938239844
263,-0.615114035564236
264,-0.6085672459223022
265,-0.5992213262216582
266,-0.5978063916948141
267,-0.5882543303775818
268,-0.590515456635478
269,-0.588451560174277
270,-0.5850965164615368
271,-0.5864739581209709
272,-0.5813631979461571
273,-0.5765289933534915
274,-0.5766913715945889
275,-0.5857940754843244
276,-0.5770400978522738
277,-0.5736382321176445
278,-0.5690048321179314
279,-0.5691623613916424
280,-0.5797856800868441
281,-0.568395225982159
282,-0.5709913332286086
283,-0.5680395804961866
284,-0.5651946404385876
285,-0.5635578458435814
286,-0.5661127887601388
287,-0.5629729976446687
288,-0.5604445412926011
289,-0.5589718289827228
290,-0.5597534717012871
291,-0.5617424554427948
292,-0.5494177496552902
293,-0.539422397862712
294,-0.5407787308551426
295,-0.5359245966783961
296,-0.5294816432218373
297,-0.539412588282283
298,-0.5468729410205982
299,-0.5491757220299276
300,-0.5551148795727997
301,-0.5623561689535477
302,-0.5533975317430226
303,-0.5560542065815683
304,-0.5581827866062423
305,-0.5475560939632268
306,-0.5492875441601048
307,-0.5386150328537974
308,-0.5455649597842532
309,-0.5441153976379964
310,-0.5385374516003549
311,-0.5364919981139797
312,-0.540047807763031
313,-0.5356899827152587
314,-0.5353097316113201
315,-0.5426701840597767
316,-0.5399807575498562
317,-0.5400099530656225
318,-0.5358822859679836
319,-0.5437980041523437
320,-0.5391497593182022
321,-0.5418100340119923
322,-0.5378239020364217
323,-0.5440246997466742
324,-0.5406411294511908
325,-0.5358091060255724
326,-0.5366751131953083
327,-0.5374970952458336
328,-0.5391432869244057
329,-0.5345989579983149
330,-0.5368052883470888
331,-0.5408234921268972
332,-0.5385384971355515
333,-0.536380059819381
334,-0.5273518716999536
335,-0.5358796497322897
336,-0.530245874536435
337,-0.5368767448178532
338,-0.5336401165644767
339,-0.5288125158358016
340,-0.5308491838879941
341,-0.5224122988797031
342,-0.5188312638655426
343,-0.5227727570106198
344,-0.524129147348071
345,-0.5171190396105632
346,-0.5197438623150037
347,-0.523044969943748
348,-0.5282737847932453
349,-0.5295179817171343
350,-0.5279159843705399
351,-0.5196149766250523
352,-0.5262528258386915
353,-0.5215011207303701
354,-0.5179459692276686
355,-0.5120795793447348
356,-0.5096318775814879
357,-0.5038240958215691
358,-0.5106233426000384
359,-0.5207167149840928
360,-0.5206436468296471
361,-0.5160162973225018
362,-0.5262011701899677
363,-0.5271852447126427
364,-0.5245266169489132
365,-0.519363919810716
366,-0.5090102999653789
367,-0.5061611905020212
368,-0.5094751215864779
369,-0.5134336677392926
370,-0.5121771687746589
371,-0.5172885830235968
372,-0.5147203393309554
373,-0.5093612182911551
374,-0.5130321123101994
375,-0.5095975671319978
376,-0.5105246133305564
377,-0.5123887860802949
378,-0.5096071008468992
379,-0.5085206726454491
380,-0.5047682195242758
381,-0.5006581606867774
382,-0.4973308261397061
383,-0.49542239750885164
384,-0.48095234136697523
385,-0.48342847139463013
386,-0.4877516208066808
387,-0.48628385466107127
388,-0.48053291083963273
389,-0.4759563592814644
390,-0.4875814963349617
391,-0.48946224292834845
392,-0.5005433437888644
393,-0.4990147183237811
394,-0.5025817838220304
395,-0.4947599131085133
396,-0.49601316674509544
397,-0.49369566640817136
398,-0.4959796220203907
399,-0.501332713676155
400,-0.5023996235543433
